Bio-Inspired Compact Swarms of Unmanned Aerial Vehicles without Communication and External Localization

This article presents a unique framework for deploying decentralized and infrastructure-independent swarms of homogeneous aerial vehicles in the real world without explicit communication. This is a requirement in swarm research, which anticipates that global knowledge and communication will not scale well with the number of robots. The system architecture proposed in this article employs the UVDAR technique to directly perceive the local neighborhood for direct mutual localization of swarm members. The technique allows for decentralization and high scalability of swarm systems, such as can be observed in fish schools, bird flocks, or cattle herds. The bio-inspired swarming model that has been developed is suited for real-world deployment of large particle groups in outdoor and indoor environments with obstacles. The collective behavior of the model emerges from a set of local rules based on direct observation of the neighborhood using onboard sensors only. The model is scalable, requires only local perception of agents and the environment, and requires no communication among the agents. Apart from simulated scenarios, the performance and usability of the entire framework is analyzed in several real-world experiments with a fully-decentralized swarm of UAVs deployed in outdoor conditions. To the best of our knowledge, these experiments are the first deployment of decentralized bio-inspired compact swarms of UAVs without the use of a communication network or shared absolute localization. The entire system is available as open-source at https://github.com/ctu-mrs.

==> figure10a_lattices.txt <==
x y


==> figure10b_uav2.txt <==
time avg_mav_dist min_mav_dist
0.304 3.397 10.191
0.505 3.397 10.190
0.705 5.268 5.641
0.914 5.218 5.534
1.118 5.169 5.423
1.321 7.107 5.325
1.525 7.050 5.203
1.727 7.066 5.038
1.935 6.981 4.889
2.135 6.956 4.782
2.345 6.913 4.663
2.554 6.915 4.619
2.755 6.933 4.620
2.964 6.950 4.636
3.175 6.962 4.660
3.375 7.044 4.708
3.575 7.053 4.769
3.776 7.144 4.876
3.984 7.261 5.030
4.184 7.329 5.174
4.385 7.426 5.296
4.595 7.514 5.396
4.805 7.603 5.484
5.005 7.694 5.596
5.215 7.789 5.753
5.425 7.888 5.928
5.635 7.986 6.105
5.845 8.093 6.247
6.045 8.162 6.366
6.254 8.187 6.452
6.454 8.180 6.528
6.654 8.210 6.604
6.855 8.217 6.665
7.064 8.215 6.710
7.264 8.207 6.733
7.465 8.189 6.752
7.674 8.178 6.750
7.874 8.160 6.685
8.084 8.242 6.761
8.285 8.262 6.738
8.494 8.298 6.777
8.694 8.335 6.804
8.895 8.364 6.814
9.095 8.381 6.805
9.304 8.326 6.742
9.517 8.219 6.643
9.725 8.115 6.522
9.925 8.061 6.438
10.134 8.098 6.345
10.345 7.977 6.192
10.554 7.889 6.072
10.754 7.752 5.899
10.955 7.687 5.829
11.165 7.621 5.764
11.374 7.586 5.739
11.575 7.545 5.723
11.784 7.502 5.721
11.995 7.439 5.714
12.195 7.382 5.725
12.405 7.331 5.741
12.615 7.277 5.752
12.815 7.212 5.748
13.024 7.214 5.792
13.226 7.244 5.861
13.435 7.267 5.932
13.645 7.284 6.017
13.845 7.294 6.108
14.055 7.336 6.339
14.265 7.338 6.444
14.475 7.320 6.506
14.684 7.298 6.478
14.884 7.282 6.455
15.095 7.278 6.455
15.298 7.276 6.465
15.505 7.241 6.463
15.715 7.200 6.478
15.927 7.129 6.399
16.135 7.014 6.244
16.344 6.902 6.069
16.545 6.874 5.939
16.745 6.807 5.734
16.945 6.803 5.584
17.155 6.777 5.426
17.355 6.782 5.325
17.564 6.791 5.228
17.765 6.793 5.127
17.974 6.788 5.030
18.174 6.784 4.951
18.375 6.789 4.882
18.575 6.779 4.800
18.785 6.770 4.715
18.995 6.762 4.655
19.195 6.763 4.613
19.404 6.747 4.555
19.605 6.711 4.500
19.814 6.647 4.456
20.015 6.591 4.433
20.219 6.532 4.423
20.424 6.644 4.416
20.625 6.596 4.413
20.835 6.516 4.414
21.035 6.461 4.433
21.238 6.408 4.443
21.445 6.340 4.433
21.645 6.294 4.493
21.854 6.243 4.566
22.055 6.201 4.667
22.265 6.506 4.753
22.465 6.504 4.849
22.675 6.501 4.938
22.875 6.474 4.986
23.075 6.440 5.019
23.284 6.410 5.035
23.485 6.384 5.053
23.695 6.363 5.074
23.904 6.335 5.098
24.119 6.272 5.067
24.325 6.191 5.010
24.525 6.090 4.961
24.735 5.990 4.910
24.935 5.892 4.845
25.145 5.806 4.771
25.355 5.732 4.683
25.565 5.657 4.584
25.778 5.613 4.493
25.985 5.587 4.424
26.195 5.578 4.378
26.395 5.576 4.343
26.599 5.590 4.316
26.804 5.631 4.280
27.015 5.656 4.244
27.215 5.680 4.224
27.415 5.678 4.206
27.625 5.649 4.186
27.835 5.594 4.163
28.035 5.541 4.161
28.235 5.487 4.170
28.445 5.444 4.157
28.654 5.434 4.165
28.855 5.456 4.212
29.055 5.478 4.261
29.264 5.508 4.306
29.465 5.528 4.385
29.678 5.524 4.441
29.884 5.508 4.479
30.085 5.489 4.499
30.295 5.791 4.485
30.504 5.756 4.520
30.704 5.745 4.537
30.905 5.751 4.606
31.105 5.786 4.673
31.316 5.819 4.723
31.524 5.859 4.767
31.725 5.898 4.798
31.934 5.934 4.838
32.135 5.955 4.867
32.346 5.986 4.880
32.554 6.081 4.891
32.754 6.094 4.904
32.955 6.167 4.908
33.165 6.210 4.923
33.365 6.225 4.927
33.575 6.169 4.879
33.785 6.064 4.810
33.995 5.945 4.746
34.195 5.872 4.695
34.399 5.787 4.657
34.604 5.689 4.624
34.814 5.615 4.588
35.024 5.571 4.529
35.224 5.555 4.472
35.434 5.536 4.417
35.635 5.519 4.391
35.845 5.523 4.379
36.054 5.553 4.396
36.254 5.598 4.430
36.465 5.639 4.475
36.675 5.690 4.536
36.875 5.748 4.611
37.084 5.804 4.701
37.284 5.856 4.775
37.495 5.898 4.818
37.704 5.916 4.822
37.914 5.944 4.843
38.116 6.005 4.893
38.325 6.094 5.027
38.535 6.202 5.185
38.746 6.307 5.344
38.946 6.399 5.491
39.154 6.485 5.625
39.364 6.545 5.753
39.565 6.595 5.894
39.765 6.646 6.023
39.974 6.731 6.165
40.174 6.843 6.347
40.374 6.998 6.414
40.585 7.037 6.374
40.799 7.046 6.280
41.004 7.077 6.201
41.204 7.109 6.155
41.415 7.156 6.151
41.624 7.204 6.158
41.825 7.225 6.169
42.034 7.210 6.157
42.234 7.213 6.203
42.435 7.219 6.249
42.645 7.240 6.317
42.855 7.262 6.384
43.054 7.258 6.433
43.255 7.226 6.476
43.465 7.186 6.490
43.675 7.141 6.383
43.885 7.101 6.270
44.095 7.063 6.181
44.304 7.009 6.104
44.504 6.995 6.041
44.716 6.990 6.022
44.924 7.014 6.025
45.125 7.070 6.066
45.328 7.143 6.132
45.535 7.201 6.197
45.745 7.255 6.266
45.945 7.299 6.339
46.154 7.313 6.388
46.355 7.332 6.451
46.565 7.364 6.534
46.765 7.412 6.620
46.967 7.473 6.738
47.174 7.541 6.863
47.375 7.594 6.957
47.585 7.616 7.012
47.794 7.616 7.013
48.005 7.607 7.019
48.215 7.604 7.043
48.425 7.630 7.106
48.635 7.675 7.175
48.844 7.677 7.210
49.045 7.642 7.200
49.255 7.560 7.158
49.464 7.445 7.129
49.664 7.339 7.105
49.865 7.205 7.071
50.074 7.066 7.021
50.275 6.962 6.873
50.485 6.923 6.829
50.685 6.885 6.766
50.895 6.854 6.717
51.105 6.875 6.711
51.304 6.906 6.676
51.515 6.918 6.674
51.715 6.910 6.661
51.915 6.894 6.514
52.124 6.888 6.386
52.325 6.894 6.325
52.525 6.916 6.353
52.739 6.941 6.431
52.946 6.998 6.562
53.155 7.062 6.560
53.355 7.121 6.565
53.555 7.175 6.585
53.764 7.217 6.612
53.965 7.255 6.660
54.175 7.286 6.718
54.384 7.323 6.785
54.584 7.359 6.855
54.785 7.410 6.916
54.987 7.438 6.970
55.195 7.445 7.024
55.395 7.454 7.068
55.604 7.114 6.290
55.804 7.088 6.225
56.015 7.084 6.183
56.224 7.107 6.176
56.425 7.138 6.189
56.625 7.174 6.206
56.834 7.206 6.215
57.045 7.234 6.221
57.255 7.263 6.224
57.465 7.277 6.214
57.675 7.273 6.176
57.884 7.242 6.106
58.084 7.187 5.990
58.285 7.130 5.872
58.495 7.045 5.724
58.704 6.984 5.596
58.905 6.945 5.542
59.119 6.901 5.491
59.324 6.855 5.434
59.525 6.861 5.455
59.734 6.910 5.545
59.944 6.995 5.694
60.145 7.105 5.891
60.354 7.245 6.133
60.554 7.391 6.347
60.755 7.520 6.559
60.955 7.599 6.669
62.004 7.546 6.454
62.215 7.515 6.488
62.415 7.451 6.502
62.624 7.354 6.459
62.842 7.265 6.409
63.046 7.152 6.298
63.255 7.020 6.151
63.465 6.908 6.057
63.675 6.830 5.998
63.885 6.767 6.004
64.094 6.713 5.933
64.296 6.676 5.852
64.504 6.639 5.779
64.705 6.602 5.719
64.915 6.595 5.718
65.116 6.604 5.724
65.325 6.669 5.839
65.535 6.763 5.939
65.735 6.876 6.056
65.945 7.023 6.210
66.145 7.194 6.405
66.355 7.358 6.609
66.557 7.528 6.783
66.766 7.681 6.872
66.974 7.830 6.966
67.174 7.953 7.063
67.384 8.068 7.176
67.595 8.283 7.638
67.804 8.300 7.589
68.005 8.303 7.536
68.215 8.303 7.562
68.415 8.249 7.529
68.618 8.177 7.519
68.825 8.100 7.505
69.034 8.005 7.491
69.236 7.919 7.467
69.445 7.834 7.424
69.654 7.701 7.325
69.855 7.585 7.260
70.064 7.454 7.188
70.274 7.346 7.135
70.474 7.273 7.048
70.674 7.228 6.954
70.875 7.171 6.841
71.084 7.082 6.689
71.284 6.964 6.531
71.495 6.814 6.352
71.695 6.702 6.237
71.905 6.596 6.076
72.115 6.510 5.963
72.317 6.445 5.846
72.525 6.443 5.803
72.734 6.556 5.889
72.945 6.712 6.027
73.145 6.853 6.187
73.355 6.996 6.343
73.564 7.149 6.482
73.774 7.292 6.590
73.974 7.430 6.692
74.175 7.550 6.787
74.375 7.675 6.878
74.585 7.775 6.943
74.784 7.830 6.966
74.985 7.833 6.956
75.186 7.810 6.934
75.394 7.769 6.882
75.594 7.729 6.843
75.805 7.659 6.742
76.005 7.651 6.706
76.214 7.594 6.578
76.414 7.509 6.479
76.615 7.421 6.379
76.824 7.258 6.224
77.025 7.089 6.076
77.234 6.914 5.944
77.435 6.752 5.827
77.644 6.618 5.715
77.844 6.528 5.618
78.054 6.457 5.535
78.264 6.356 5.415
78.464 6.331 5.351
78.665 6.272 5.291
78.875 6.197 5.256
79.085 6.141 5.264
79.286 6.090 5.283
79.495 6.050 5.295
79.695 6.035 5.311
79.904 6.077 5.366
80.105 6.158 5.431
80.315 6.276 5.510
80.524 6.408 5.623
80.725 6.539 5.746
80.934 6.648 5.857
81.135 6.755 5.953
81.345 6.861 6.049
81.554 6.978 6.145
81.754 7.086 6.248
81.955 7.199 6.354
82.165 7.252 6.440
82.374 7.285 6.511
82.585 7.293 6.565
82.795 7.280 6.598
82.998 7.227 6.590
83.204 7.143 6.542
83.404 7.042 6.478
83.605 6.921 6.396
83.814 6.793 6.305
84.024 6.695 6.242
84.225 6.653 6.279
84.426 6.585 6.199
84.634 6.524 6.116
84.835 6.492 6.091
85.035 6.420 6.073
85.245 6.408 6.050
85.454 6.388 6.009
85.664 6.363 5.962
85.865 6.350 5.936
86.065 6.367 5.943
86.274 6.413 5.954
86.475 6.474 5.940
86.675 6.537 5.982
86.884 6.613 6.102
87.085 6.661 6.179
87.295 6.692 6.284
87.495 6.678 6.313
87.696 6.657 6.376
87.896 6.656 6.430
88.104 6.673 6.487
88.304 6.703 6.489
88.515 6.727 6.475
88.715 6.735 6.430
88.924 6.708 6.312
89.135 6.638 6.114
89.338 6.523 5.874
89.544 6.372 5.626
89.745 6.227 5.428
89.954 6.099 5.320
90.155 5.985 5.274
90.355 5.895 5.261
90.564 5.819 5.276
90.774 5.749 5.274
90.975 5.713 5.295
91.184 5.714 5.359
91.395 5.746 5.469
91.595 5.816 5.659
91.805 5.901 5.642
92.014 6.038 5.652
92.215 6.169 5.689
92.425 6.277 5.734
92.634 6.350 5.788
92.835 6.375 5.836
93.035 6.370 5.877
93.245 6.360 5.915
93.445 6.354 5.967
93.644 6.351 6.029
93.845 6.342 6.077
94.054 6.304 6.020
94.254 6.234 5.883
94.455 6.150 5.738
94.665 6.035 5.539
94.874 5.905 5.332
95.084 5.773 5.124
95.285 5.643 4.926
95.496 5.537 4.787
95.704 5.460 4.727
95.910 5.379 4.681
96.115 5.375 4.763
96.325 5.358 4.804
96.535 5.372 4.918
96.735 5.403 5.040
96.945 5.450 5.154
97.146 5.521 5.286
97.355 5.616 5.451
97.565 5.710 5.628
97.775 5.794 5.614
97.985 5.899 5.620
98.195 6.008 5.637
98.404 6.103 5.658
98.615 6.177 5.690
98.816 6.225 5.724
99.025 6.269 5.750
99.235 6.285 5.787
99.445 6.313 5.935
99.654 6.312 5.987
99.854 6.309 6.009
100.055 6.270 5.947
100.255 6.244 5.904
100.464 6.221 5.906
100.674 6.172 5.856
100.885 6.118 5.772
101.095 6.082 5.735
101.305 6.073 5.737
101.515 6.081 5.793
101.716 6.122 5.871
101.924 6.194 5.885
102.124 6.259 5.912
102.335 6.321 5.970
102.535 6.369 6.036
102.736 6.411 6.103
102.945 6.432 6.097
103.145 6.496 6.175
103.354 6.597 6.300
103.555 6.677 6.299
103.755 6.784 6.354
103.956 6.854 6.401
104.165 6.894 6.408
104.365 6.889 6.399
104.565 6.864 6.358
104.774 6.869 6.322
104.975 6.899 6.325
105.176 6.925 6.343
105.384 6.937 6.346
105.595 6.938 6.318
105.805 6.945 6.285
106.015 6.933 6.222
106.215 6.913 6.170
106.424 6.868 6.112
106.634 6.805 6.047
106.845 6.782 6.044
107.054 6.771 6.052
107.255 6.769 6.004
107.455 6.803 5.971
107.667 6.855 5.949
107.875 6.916 5.934
108.085 7.006 5.980
108.297 7.105 6.078
108.504 7.181 6.157
108.715 7.236 6.217
108.925 7.269 6.235
109.135 7.287 6.232
109.335 7.297 6.223
109.545 7.301 6.202
109.754 7.280 6.128
109.955 7.256 6.050
110.164 7.192 5.965
110.366 7.119 5.915
110.574 7.024 5.843
110.784 6.900 5.728
110.985 6.737 5.562
111.195 6.587 5.390
111.404 6.457 5.217
111.605 6.342 5.056
111.815 6.247 4.925
112.017 6.142 4.790
112.225 6.024 4.621
112.425 5.953 4.504
112.635 5.854 4.341
112.835 5.810 4.241
113.045 5.779 4.166
113.255 5.767 4.127
113.456 5.744 4.117
113.664 5.731 4.132
113.865 5.707 4.173
114.075 5.665 4.233
114.286 5.628 4.335
114.494 5.601 4.441
114.695 5.596 4.524
114.904 5.590 4.575
115.115 5.611 4.614
115.315 5.640 4.620
115.525 5.667 4.628
115.734 5.680 4.655
115.935 5.681 4.686
116.137 5.701 4.729
116.344 5.737 4.790
116.545 5.803 4.867
116.754 5.911 4.995
116.955 6.009 5.121
117.164 6.124 5.281
117.365 6.202 5.408
117.565 6.216 5.482
117.775 6.179 5.569
117.975 6.129 5.657
118.186 6.074 5.482
118.394 6.030 5.282
118.595 5.987 5.167
118.805 5.939 5.105
119.014 5.865 5.060
119.225 5.740 4.977
119.434 5.612 4.862
119.635 5.485 4.710
119.845 5.360 4.561
120.054 5.256 4.468
120.264 5.183 4.440
120.466 5.131 4.466
120.675 5.112 4.531
120.875 5.140 4.665
121.084 5.193 4.818
121.284 5.256 4.884
121.484 5.321 4.862
121.690 5.393 4.857
121.895 5.489 4.867
122.095 5.566 4.896
122.304 5.653 4.924
122.506 5.726 5.001
122.715 5.820 5.113
122.925 5.948 5.254
123.134 6.092 5.446
123.335 6.222 5.628
123.545 6.351 5.776
123.746 6.455 5.766
123.954 6.548 5.730
124.154 6.624 5.657
124.364 6.678 5.578
124.564 6.714 5.477
124.765 6.697 5.365
124.974 6.629 5.235
125.184 6.550 5.113
125.394 6.449 4.974
125.595 6.347 4.860
125.795 6.258 4.772
126.005 6.178 4.721
126.215 6.108 4.708
126.425 6.042 4.714
126.635 5.988 4.727
126.836 5.958 4.763
127.045 5.964 4.807
127.254 5.983 4.846
127.466 6.004 4.877
127.675 6.051 4.926
127.884 6.128 5.011
128.085 6.210 5.107
128.294 6.278 5.181
128.495 6.342 5.217
128.695 6.401 5.237
128.904 6.476 5.273
129.105 6.549 5.296
129.316 6.596 5.328
129.525 6.649 5.355
129.735 6.695 5.397
129.945 6.735 5.455
130.154 6.757 5.495
130.355 6.754 5.499
130.565 6.737 5.454
130.774 6.708 5.376
130.974 6.667 5.265
131.174 6.631 5.157
131.384 6.601 5.069
131.585 6.579 5.026
131.795 6.563 5.021
132.005 6.552 5.030
132.215 6.552 5.046
132.415 6.562 5.070
132.625 6.579 5.104
132.829 6.608 5.141
133.034 6.654 5.191
133.237 6.726 5.277
133.445 6.791 5.375
133.654 6.833 5.468
133.855 6.864 5.536
134.064 6.894 5.577
134.274 6.918 5.589
134.475 6.935 5.583
134.684 6.939 5.575
134.886 6.932 5.579
135.095 6.916 5.589
135.296 6.881 5.604
135.504 6.861 5.634
135.704 6.830 5.656
135.915 6.796 5.672
136.118 6.775 5.694
136.324 6.740 5.688
136.524 6.701 5.672
136.725 6.652 5.639
136.935 6.600 5.601
137.135 6.562 5.581
137.345 6.541 5.594
137.554 6.512 5.616
137.755 6.496 5.657
137.964 6.499 5.696
138.165 6.520 5.717
138.374 6.552 5.712
138.575 6.590 5.697
138.784 6.666 5.674
138.995 6.755 5.654
139.204 6.857 5.635
139.405 6.977 5.644
139.605 7.100 5.667
139.815 7.179 5.670
140.015 7.227 5.654
140.215 7.239 5.628
140.425 7.246 5.601
140.635 7.251 5.583
140.845 7.226 5.576
141.045 7.190 5.580
141.255 7.166 5.609
141.465 7.120 5.622
141.674 7.073 5.637
141.875 7.041 5.659
142.075 7.038 5.698
142.285 7.051 5.741
142.485 7.071 5.794
142.696 7.120 5.922
142.905 7.158 6.054
143.115 7.146 6.161
143.324 7.132 6.245
143.524 7.112 6.315
143.725 7.099 6.374
143.925 7.104 6.422
144.125 7.104 6.438
144.335 7.132 6.465
144.544 7.137 6.479
144.745 7.118 6.462
144.954 7.113 6.458
145.154 7.132 6.484
145.355 7.157 6.521
145.564 7.178 6.557
145.765 7.163 6.555
145.975 7.137 6.505
146.185 7.075 6.393
146.395 6.982 6.242
146.605 6.873 6.055
146.815 6.790 5.926
147.016 6.727 5.854
147.224 6.698 5.822
147.425 6.693 5.814
147.635 6.708 5.828
147.845 6.710 5.781
148.054 6.695 5.696
148.255 6.697 5.619
148.465 6.708 5.559
148.674 6.718 5.512
148.875 6.738 5.515
149.075 6.772 5.524
149.284 6.795 5.522
149.495 6.801 5.479
149.705 6.763 5.386
149.905 6.732 5.282
150.115 6.713 5.198
150.315 6.710 5.178
150.515 6.647 5.050
150.724 6.659 5.086
150.924 6.652 5.120
151.125 6.612 5.094
151.328 6.624 5.193
151.535 6.517 4.984
151.744 6.455 4.930
151.945 6.397 4.870
152.145 6.366 4.847
152.355 6.355 4.874
152.564 6.376 4.969
152.765 6.443 5.081
152.965 6.549 5.224
153.174 6.642 5.335
153.384 6.673 5.286
153.584 6.769 5.405
153.794 6.779 5.243
153.995 6.844 5.324
154.204 6.931 5.345
154.404 7.020 5.452
154.605 7.087 5.570
154.814 7.195 5.780
155.014 7.184 5.974
155.224 7.254 6.105
155.424 7.278 6.138
155.625 7.270 6.089
155.825 7.219 5.967
156.034 7.124 5.842
156.234 7.026 5.742
156.434 6.947 5.676
156.635 6.896 5.670
156.846 6.843 5.651
157.055 6.794 5.640
157.264 6.760 5.642
157.465 6.702 5.588
157.675 6.650 5.556
157.885 6.613 5.591
158.095 6.595 5.681
158.304 6.605 5.812
158.504 6.642 5.984
158.704 6.694 6.136
158.914 6.729 6.225
159.114 6.724 6.232
159.315 6.690 6.159
159.515 6.674 6.102
159.716 6.626 5.986
159.925 6.588 5.941
160.135 6.464 5.636
160.335 6.444 5.649
160.536 6.415 5.645
160.744 6.383 5.607
160.955 6.306 5.455
161.155 6.182 5.199
161.365 6.077 5.012
161.575 5.958 4.764
161.785 5.843 4.567
161.994 5.722 4.327
162.195 5.700 4.301
162.404 5.708 4.244
162.605 5.742 4.203
162.805 5.782 4.195
163.014 5.838 4.225
163.215 5.917 4.276
163.424 5.999 4.331
163.624 6.080 4.373
163.825 6.214 4.461
164.024 6.329 4.546
164.225 6.486 4.672
164.435 6.635 4.807
164.645 6.789 4.970
164.845 6.943 5.155
165.047 7.089 5.345
165.254 7.219 5.486
165.464 7.339 5.606
165.674 7.427 5.650
165.875 7.473 5.620
166.085 7.503 5.561
166.295 7.549 5.540
166.496 7.566 5.511
166.705 7.636 5.593
166.919 7.703 5.724
167.125 7.767 5.883
167.325 7.817 6.025
167.525 7.822 6.101
167.725 7.757 6.068
167.934 7.615 5.954
168.135 7.424 5.813
168.335 7.248 5.726
168.536 7.082 5.646
168.745 6.954 5.630
168.945 6.856 5.663
169.148 6.766 5.692
169.354 6.671 5.690
169.555 6.538 5.617
169.755 6.406 5.497
169.965 6.285 5.360
170.174 6.189 5.235
170.374 6.097 5.140
170.584 6.039 5.095
170.785 6.006 5.091
170.995 6.017 5.129
171.204 6.056 5.199
171.414 6.100 5.271
171.615 6.150 5.342
171.815 6.188 5.404
172.015 6.241 5.478
172.225 6.282 5.561
172.435 6.338 5.593
172.645 6.384 5.605
172.854 6.411 5.601
173.054 6.445 5.616
173.255 6.482 5.635
173.466 6.517 5.650
173.674 6.574 5.692
173.875 6.623 5.738
174.075 6.690 5.798
174.285 6.760 5.846
174.495 6.848 5.900
174.704 6.939 5.959
174.905 7.036 6.033
175.115 7.140 6.144
175.318 7.176 6.200
175.524 7.189 6.257
175.725 7.164 6.186
175.935 7.128 6.082
176.135 7.054 5.950
176.345 6.974 5.850
176.545 6.883 5.750
176.745 6.794 5.667
176.955 6.686 5.555
177.165 6.552 5.406
177.375 6.417 5.248
177.584 6.296 5.131
177.784 6.172 4.982
177.995 6.092 4.899
178.195 6.060 4.941
178.405 6.012 4.957
178.615 5.960 5.012
178.824 5.902 5.056
179.035 5.846 5.075
179.236 5.813 5.091
179.445 5.813 5.119
179.654 5.829 5.167
179.854 5.824 5.208
180.064 5.833 5.286
180.265 5.857 5.399
180.465 5.919 5.432
180.674 6.010 5.463
180.884 6.098 5.500
181.084 6.182 5.542
181.285 6.269 5.596
181.494 6.380 5.686
181.704 6.484 5.754
181.905 6.567 5.794
182.415 6.758 5.873
182.616 6.748 5.822
182.824 6.690 5.741
183.025 6.622 5.673
183.234 6.541 5.623
183.445 6.495 5.578
183.655 6.437 5.533
183.856 6.385 5.528
184.064 6.367 5.573
184.264 6.364 5.613
184.464 6.355 5.628
184.675 6.329 5.616
184.885 6.291 5.595
185.085 6.227 5.566
185.295 6.146 5.562
185.495 6.054 5.552
185.696 5.967 5.530
185.910 5.895 5.559
186.115 5.832 5.605
186.316 5.770 5.590
186.517 5.719 5.484
186.726 5.673 5.384
186.934 5.638 5.297
187.135 5.630 5.236
187.345 5.643 5.211
187.555 5.688 5.210
187.764 5.775 5.222
187.965 5.869 5.230
188.175 5.966 5.243
188.384 6.061 5.247
188.595 6.163 5.251
188.795 6.234 5.223
189.005 6.308 5.220
189.215 6.378 5.244
189.416 6.399 5.254
189.616 6.416 5.290
189.826 6.421 5.330
190.034 6.382 5.306
190.236 6.356 5.368
190.445 6.320 5.423
190.645 6.307 5.516
190.845 6.319 5.611
191.046 6.324 5.678
191.254 6.310 5.633
191.455 6.275 5.548
191.664 6.225 5.442
191.864 6.168 5.331
192.075 6.108 5.216
192.284 6.050 5.124
192.484 5.982 5.026
192.685 5.935 4.992
192.895 5.876 4.934
193.104 5.824 4.913
193.304 5.777 4.897
193.505 5.728 4.871
193.705 5.664 4.830
193.918 5.590 4.788
194.125 5.547 4.791
194.335 5.536 4.833
194.545 5.571 4.918
194.745 5.633 5.035
194.945 5.720 5.175
195.145 5.842 5.336
195.346 5.949 5.481
195.554 6.043 5.624
195.755 6.106 5.748
195.956 6.145 5.849
196.164 6.164 5.940
196.364 6.178 6.036
196.565 6.203 6.138
196.775 6.232 6.226
196.984 6.245 6.207
197.184 6.253 6.187
197.385 6.277 6.178
197.595 6.301 6.167
197.805 6.353 6.172
198.014 6.390 6.145
198.215 6.421 6.112
198.415 6.457 6.093
198.615 6.514 6.137
198.825 6.533 6.098
199.034 6.550 6.098
199.235 6.557 6.111
199.445 6.530 6.046
199.645 6.497 6.024
199.854 6.407 5.889
200.054 6.359 5.858
200.264 6.285 5.757
200.465 6.237 5.722
200.675 6.213 5.716
200.885 6.212 5.727
201.094 6.217 5.749
201.296 6.234 5.783
201.504 6.291 5.865
201.704 6.361 5.981
201.915 6.456 6.137
202.118 6.522 6.262
202.325 6.618 6.326
202.535 6.692 6.376
202.745 6.740 6.407
202.946 6.747 6.396
203.155 6.712 6.342
203.364 6.649 6.276
203.565 6.553 6.187
203.775 6.454 6.093
203.985 6.354 6.035
204.195 6.233 5.969
204.404 6.153 5.920
204.605 6.075 5.836
204.815 6.006 5.718
205.025 5.944 5.579
205.236 5.890 5.444
205.445 5.841 5.383
205.645 5.805 5.299
205.845 5.772 5.264
206.046 5.778 5.254
206.255 5.743 5.275
206.455 5.761 5.337
206.665 5.796 5.411
206.875 5.847 5.495
207.075 5.907 5.475
207.284 5.971 5.485
207.485 6.027 5.529
207.695 6.067 5.560
207.904 6.097 5.580
208.114 6.152 5.603
208.315 6.224 5.619
208.525 6.285 5.623
208.735 6.342 5.636
208.944 6.397 5.657
209.145 6.429 5.678
209.345 6.464 5.710
209.545 6.505 5.742
209.755 6.540 5.783
209.964 6.594 5.934
210.164 6.559 5.858
210.375 6.556 5.930
210.585 6.586 6.095
210.795 6.569 6.110
211.005 6.558 6.131
211.205 6.521 6.106
211.415 6.451 6.041
211.625 6.354 5.970
211.835 6.258 5.942
212.045 6.176 5.914
212.246 6.112 5.871
212.454 6.062 5.811
212.665 6.021 5.724
212.875 5.992 5.631
213.084 5.961 5.533
213.295 5.946 5.470
213.504 5.936 5.420
213.704 5.964 5.417
213.905 5.985 5.408
214.115 5.980 5.350
214.325 5.943 5.247
214.535 5.893 5.157
214.735 5.846 5.085
214.945 5.805 5.032
215.144 5.765 4.996
215.345 5.731 4.992
215.545 5.703 4.972
215.746 5.671 4.939
215.954 5.648 4.919
216.154 5.652 4.931
216.355 5.676 4.970
216.555 5.708 5.003
216.764 5.749 5.041
216.974 5.804 5.077
217.174 5.876 5.125
217.384 5.929 5.154
217.584 5.986 5.173
217.795 6.031 5.194
218.004 6.072 5.223
218.204 6.113 5.254
218.415 6.164 5.300
218.625 6.203 5.324
218.835 6.231 5.341
219.045 6.247 5.334
219.245 6.253 5.286
219.454 6.270 5.231
219.655 6.301 5.209
219.864 6.351 5.181
220.065 6.382 5.142
220.265 6.403 5.141
220.475 6.389 5.085
220.685 6.399 5.120
220.895 6.397 5.134
221.105 6.385 5.131
221.306 6.354 5.119
221.514 6.326 5.098
221.715 6.313 5.069
221.925 6.343 5.176
222.134 6.377 5.287
222.345 6.397 5.388
222.545 6.392 5.454
222.755 6.384 5.497
222.957 6.360 5.511
223.164 6.340 5.538
223.375 6.322 5.553
223.584 6.324 5.521
223.795 6.294 5.458
223.995 6.235 5.367
224.205 6.177 5.273
224.415 3.627 5.209


==> figure10b_uav3.txt <==
time avg_mav_dist min_mav_dist
0.671 4.012 5.650
0.872 3.976 5.536
1.072 3.951 5.450
1.281 6.110 5.358
1.483 6.048 5.254
1.693 6.041 5.099
1.893 5.949 4.938
2.101 5.863 4.801
2.301 5.828 4.676
2.519 5.822 4.604
2.721 5.820 4.574
2.921 5.798 4.558
3.131 5.767 4.567
3.332 5.754 4.620
3.543 5.778 4.698
3.752 5.761 4.793
3.952 5.781 4.935
4.161 5.792 5.095
4.362 5.786 5.225
4.563 5.769 5.338
4.771 5.748 5.357
4.972 5.727 5.305
5.181 5.709 5.221
5.391 5.690 5.113
5.591 5.682 5.002
5.802 5.663 4.870
6.012 5.639 4.723
6.221 5.616 4.582
6.431 5.600 4.462
6.636 5.612 4.367
6.841 5.638 4.292
7.050 5.668 4.244
7.257 5.695 4.218
7.463 5.732 4.214
7.671 5.761 4.201
7.875 5.770 4.189
8.082 5.833 4.164
8.291 5.850 4.146
8.501 5.883 4.120
8.701 5.934 4.112
8.910 5.969 4.118
9.111 5.982 4.130
9.323 5.959 4.108
9.531 5.906 4.055
9.732 5.866 3.994
9.941 5.832 3.934
10.151 5.713 3.893
10.361 5.649 3.884
10.571 5.560 3.892
10.772 5.505 3.896
10.981 5.449 3.884
11.191 5.408 3.869
11.393 5.367 3.849
11.602 5.322 3.800
11.810 5.270 3.735
12.011 5.223 3.657
12.219 5.191 3.586
12.437 5.169 3.536
12.641 5.152 3.489
12.842 5.123 3.480
13.043 5.111 3.456
13.243 5.106 3.415
13.451 5.097 3.370
13.651 5.074 3.309
13.851 5.058 3.246
14.052 5.062 3.181
14.261 5.103 3.140
14.471 5.166 3.149
14.671 5.219 3.159
14.873 5.274 3.197
15.082 5.331 3.245
15.282 5.378 3.305
15.491 5.409 3.337
15.691 5.442 3.365
15.901 5.457 3.388
16.111 5.440 3.420
16.321 5.423 3.464
16.521 5.428 3.530
16.722 5.395 3.621
16.923 5.389 3.719
17.125 5.369 3.817
17.331 5.359 3.892
17.531 5.367 3.972
17.733 5.375 4.077
17.942 5.373 4.222
18.151 5.355 4.362
18.351 5.347 4.523
18.552 5.352 4.676
18.754 5.371 4.764
18.961 5.404 4.683
19.161 5.454 4.641
19.371 5.504 4.602
19.582 5.549 4.548
19.791 5.595 4.490
19.992 5.644 4.453
20.201 5.707 4.431
20.401 5.967 4.421
20.613 6.020 4.417
20.822 6.056 4.413
21.032 6.090 4.414
21.233 6.124 4.416
21.488 6.171 4.470
21.693 6.234 4.552
21.894 6.269 4.651
22.101 6.284 4.750
22.303 6.665 4.839
22.511 6.714 4.929
22.721 6.754 4.993
22.921 6.771 5.037
23.121 6.776 5.062
23.322 6.788 5.097
23.531 6.803 5.133
23.732 6.809 5.158
23.941 6.795 5.109
24.142 6.780 5.044
24.351 6.771 4.991
24.562 6.756 4.945
24.766 6.733 4.888
24.972 6.708 4.817
25.182 6.680 4.733
25.392 6.645 4.640
25.601 6.605 4.550
25.802 6.595 4.484
26.012 6.579 4.435
26.221 6.542 4.397
26.430 6.486 4.365
26.633 6.410 4.337
26.833 6.396 4.313
27.044 6.368 4.294
27.248 6.365 4.280
27.453 6.333 4.241
27.661 6.275 4.194
27.861 6.213 4.167
28.072 6.160 4.168
28.282 6.115 4.159
28.547 6.086 4.158
28.752 6.101 4.202
28.954 6.145 4.247
29.163 6.176 4.281
29.374 6.251 4.347
29.581 6.326 4.414
29.783 6.377 4.470
29.984 6.389 4.497
30.194 6.377 4.480
30.401 6.714 4.478
30.741 6.705 4.561
30.943 6.719 4.616
31.151 6.741 4.666
31.351 6.774 4.711
31.552 6.814 4.750
31.763 6.855 4.790
31.971 6.897 4.831
32.175 6.929 4.850
32.381 6.977 4.853
32.581 7.100 4.857
32.791 7.140 4.868
32.992 7.235 4.882
33.201 7.304 4.904
33.401 7.332 4.894
33.611 7.282 4.849
33.812 7.188 4.796
34.012 7.076 4.744
34.223 6.972 4.709
34.432 6.942 4.685
34.632 6.907 4.638
34.870 6.864 4.580
35.071 6.815 4.502
35.271 6.779 4.433
35.482 6.723 4.377
35.693 6.665 4.360
35.906 6.630 4.358
36.115 6.596 4.392
36.315 6.584 4.446
36.522 6.593 4.521
36.731 6.603 4.589
36.931 6.610 4.662
37.132 6.615 4.736
37.334 6.618 4.799
37.542 6.581 4.818
37.751 6.540 4.836
37.952 6.507 4.879
38.161 6.546 4.998
38.362 6.574 5.133
38.563 6.634 5.286
38.765 6.688 5.432
38.972 6.703 5.584
39.174 6.683 5.719
39.381 6.645 5.860
39.581 6.610 5.994
39.781 6.591 6.117
39.993 6.621 6.275
40.193 6.680 6.391
40.831 6.858 6.411
41.042 6.858 6.381
41.242 6.855 6.347
41.452 6.860 6.312
41.661 6.869 6.284
41.862 6.882 6.286
42.073 6.888 6.296
42.273 6.900 6.307
42.532 6.919 6.326
42.755 6.908 6.336
42.964 6.903 6.391
43.172 6.887 6.447
43.380 6.857 6.476
43.581 6.835 6.439
43.782 6.823 6.339
43.991 6.813 6.255
44.193 6.810 6.179
44.402 6.807 6.108
44.613 6.818 6.066
44.821 6.838 6.036
45.023 6.896 6.057
45.226 6.976 6.125
45.433 7.061 6.190
45.641 7.144 6.249
45.841 7.235 6.317
46.052 7.300 6.378
46.263 7.332 6.438
46.471 7.357 6.519
46.672 7.381 6.597
46.874 7.439 6.695
47.081 7.533 6.809
47.283 7.644 6.900
47.493 7.738 6.952
47.702 7.819 6.958
47.911 7.846 6.970
48.121 7.872 7.009
48.331 7.916 7.063
48.547 7.990 7.121
48.752 8.060 7.157
48.961 8.105 7.164
49.161 8.131 7.139
49.370 8.127 7.120
49.572 8.089 7.101
49.782 8.030 7.077
49.992 7.961 7.037
50.203 7.900 6.993
50.413 7.878 6.935
50.622 7.823 6.882
50.833 7.750 6.827
51.041 7.700 6.762
51.252 7.638 6.724
51.461 7.555 6.701
51.661 7.463 6.703
51.864 7.379 6.722
52.084 7.304 6.737
52.291 7.252 6.728
52.491 7.235 6.703
52.704 7.245 6.655
52.911 7.279 6.615
53.121 7.320 6.596
53.321 7.356 6.595
53.522 7.393 6.614
53.722 7.428 6.632
53.924 7.477 6.659
54.132 7.549 6.696
54.332 7.648 6.749
54.542 7.768 6.824
54.752 7.903 6.892
54.953 8.017 6.955
55.161 8.110 7.008
55.371 8.178 7.037
55.581 7.712 7.074
55.781 7.772 7.119
55.982 7.816 7.178
56.191 7.853 7.246
56.401 7.876 7.314
56.602 7.875 7.368
56.804 7.858 7.409
57.011 7.829 7.439
57.221 7.795 7.481
57.423 7.753 7.506
57.633 7.715 7.522
57.842 7.686 7.513
58.073 7.668 7.478
58.276 7.658 7.459
58.482 7.637 7.436
58.691 7.635 7.432
58.891 7.628 7.422
59.092 7.565 7.367
59.302 7.454 7.270
59.511 7.332 7.155
59.712 7.222 7.046
59.913 7.128 6.936
60.123 7.043 6.800
60.331 6.994 6.677
60.532 6.979 6.574
60.741 6.982 6.474
60.952 6.953 6.357
61.161 6.864 6.226
61.363 6.797 6.115
61.571 6.714 5.996
61.772 6.633 5.885
61.973 6.563 5.794
62.181 6.488 5.716
62.382 6.425 5.664
62.603 6.354 5.632
62.812 6.253 5.576
63.021 6.140 5.536
63.222 6.016 5.501
63.424 5.886 5.456
63.682 5.718 5.368
63.893 5.632 5.311
64.101 5.589 5.232
64.303 5.555 5.144
64.511 5.514 5.041
64.712 5.469 4.947
64.912 5.438 4.876
65.121 5.426 4.804
65.322 5.416 4.754
65.531 5.447 4.727
65.731 5.505 4.732
65.933 5.605 4.771
66.141 5.758 4.843
66.342 5.930 4.944
66.542 6.103 5.044
66.751 6.266 5.151
66.953 6.418 5.262
67.161 6.566 5.377
67.361 6.719 5.488
67.561 6.989 5.585
67.771 7.082 5.668
67.972 7.159 5.742
68.181 7.230 5.780
68.391 7.250 5.796
68.601 7.222 5.776
68.812 7.165 5.729
69.022 7.091 5.655
69.231 7.023 5.577
69.431 6.968 5.498
69.644 6.887 5.406
69.847 6.815 5.336
70.050 6.746 5.301
70.252 6.671 5.260
70.463 6.602 5.220
70.664 6.550 5.201
70.872 6.478 5.173
71.082 6.407 5.168
71.283 6.333 5.169
71.493 6.247 5.186
71.695 6.143 5.219
71.901 6.119 5.264
72.102 6.091 5.323
72.311 6.095 5.402
72.514 6.134 5.487
72.722 6.231 5.566
72.923 6.362 5.650
73.131 6.477 5.739
73.331 6.599 5.845
73.543 6.717 5.960
73.751 6.822 6.084
73.961 6.922 6.200
74.161 7.028 6.305
74.363 7.163 6.434
74.571 7.297 6.569
74.781 7.400 6.667
74.983 7.461 6.737
75.191 7.481 6.780
75.393 7.496 6.813
75.601 7.476 6.801
75.802 7.472 6.779
76.013 7.411 6.632
76.224 7.394 6.531
76.424 7.293 6.421
76.633 7.161 6.244
76.841 7.036 6.083
77.052 6.903 5.956
77.254 6.738 5.844
77.461 6.551 5.738
77.662 6.375 5.640
77.874 6.232 5.541
78.081 6.123 5.423
78.292 6.048 5.354
78.502 5.990 5.272
78.703 5.945 5.202
78.912 5.937 5.187
79.122 5.949 5.201
79.331 5.956 5.194
79.541 5.979 5.208
79.751 6.026 5.265
79.961 6.088 5.342
80.161 6.167 5.421
80.363 6.256 5.517
80.571 6.358 5.637
80.774 6.464 5.679
80.982 6.563 5.717
81.191 6.647 5.755
81.394 6.727 5.780
81.601 6.811 5.809
81.811 6.906 5.866
82.022 7.010 5.925
82.222 7.074 5.988
82.432 7.124 6.064
82.642 7.171 6.150
82.851 7.200 6.228
83.061 7.205 6.301
83.270 7.192 6.373
83.471 7.163 6.368
83.674 7.123 6.288
83.874 7.096 6.222
84.084 7.088 6.169
84.793 7.074 6.046
85.002 7.081 6.049
85.212 7.067 6.043
85.421 7.045 6.009
85.632 7.028 5.957
85.852 7.030 5.911
86.062 7.068 5.889
86.272 7.149 5.909
86.476 7.231 5.945
86.678 7.305 6.002
86.881 7.372 6.054
87.082 7.423 6.120
87.292 7.473 6.223
87.506 7.516 6.329
87.715 7.540 6.379
87.921 7.615 6.437
88.121 7.710 6.493
88.322 7.804 6.546
88.523 7.893 6.608
88.733 7.950 6.654
88.942 7.969 6.683
89.151 7.949 6.682
89.361 7.888 6.646
89.562 7.805 6.583
89.771 7.716 6.502
89.981 7.631 6.408
90.191 7.539 6.313
90.391 7.424 6.198
90.592 7.288 6.063
90.795 7.147 5.933
91.002 7.024 5.826
91.211 6.941 5.744
91.421 6.890 5.686
91.621 6.879 5.651
91.821 6.883 5.640
92.031 6.926 5.655
92.232 6.974 5.700
92.443 7.005 5.757
92.652 7.000 5.815
92.862 6.962 5.860
93.072 6.914 5.911
93.281 6.877 5.974
93.483 6.847 6.035
93.695 6.826 6.031
93.902 6.809 5.972
94.104 6.776 5.934
94.318 6.736 5.908
94.521 6.689 5.887
94.724 6.637 5.874
94.930 6.598 5.877
95.131 6.566 5.881
95.332 6.536 5.868
95.547 6.516 5.811
95.752 6.520 5.756
95.954 6.543 5.736
96.162 6.571 5.713
96.371 6.564 5.661
96.573 6.544 5.597
96.781 6.540 5.570
96.982 6.557 5.575
97.191 6.576 5.583
97.401 6.597 5.572
97.611 6.628 5.560
97.814 6.664 5.571
98.021 6.709 5.595
98.222 6.744 5.615
98.431 6.770 5.632
98.633 6.794 5.658
98.841 6.810 5.685
99.041 6.801 5.715
99.243 6.782 5.759
99.443 6.779 5.848
99.647 6.772 5.909
99.852 6.756 5.955
100.061 6.686 5.847
100.261 6.630 5.775
100.462 6.619 5.838
100.662 6.564 5.770
100.872 6.513 5.745
101.082 6.487 5.739
101.292 6.480 5.773
101.492 6.436 5.701
101.701 6.396 5.576
101.901 6.361 5.440
102.111 6.332 5.313
102.312 6.305 5.184
102.522 6.265 5.031
102.731 6.227 4.914
102.948 6.198 4.843
103.152 6.191 4.799
103.352 6.178 4.753
103.561 6.171 4.718
103.773 6.181 4.707
103.981 6.178 4.695
104.182 6.170 4.687
104.392 6.159 4.689
104.601 6.145 4.697
104.802 6.148 4.720
105.002 6.152 4.762
105.211 6.177 4.834
105.411 6.198 4.906
105.613 6.222 4.962
105.813 6.232 4.994
106.022 6.232 5.004
106.231 6.216 4.990
106.432 6.186 4.964
106.641 6.182 4.948
106.851 6.186 4.937
107.052 6.198 4.921
107.261 6.188 4.926
107.462 6.215 4.949
107.672 6.252 4.970
107.881 6.291 4.984
108.083 6.328 4.995
108.285 6.392 4.999
108.491 6.453 5.002
108.692 6.500 5.006
108.894 6.537 5.036
109.101 6.561 5.091
109.302 6.581 5.155
109.513 6.606 5.220
109.721 6.611 5.260
109.921 6.590 5.270
110.131 6.554 5.268
110.332 6.521 5.260
110.542 6.480 5.265
110.757 6.413 5.285
110.963 6.314 5.289
111.172 6.214 5.289
111.372 6.150 5.256
111.582 6.106 5.091
111.791 6.066 4.957
111.991 6.014 4.817
112.192 5.937 4.648
112.394 5.866 4.538
112.601 5.775 4.374
112.802 5.736 4.263
113.012 5.736 4.175
113.221 5.767 4.122
113.424 5.792 4.103
113.631 5.831 4.113
113.832 5.848 4.152
114.043 5.834 4.201
114.253 5.808 4.266
114.461 5.783 4.357
114.662 5.770 4.433
114.865 5.770 4.480
115.072 5.804 4.534
115.281 5.855 4.568
115.484 5.896 4.588
115.687 5.929 4.618
115.891 5.949 4.662
116.091 5.954 4.716
116.293 5.954 4.775
116.501 5.972 4.850
116.702 6.017 4.958
116.936 6.083 5.072
117.142 6.172 5.239
117.343 6.233 5.267
117.550 6.253 5.273
117.752 6.256 5.300
117.953 6.258 5.338
118.161 6.252 5.392
118.373 6.259 5.466
118.581 6.290 5.542
118.787 6.323 5.626
118.991 6.336 5.683
119.192 6.307 5.651
119.401 6.265 5.553
119.602 6.207 5.473
119.814 6.137 5.386
120.021 6.075 5.288
120.221 6.027 5.205
120.421 5.996 5.117
120.632 5.983 5.045
120.841 5.982 4.981
121.046 5.978 4.924
121.246 5.967 4.885
121.451 5.948 4.856
121.652 5.935 4.842
121.861 5.927 4.841
122.062 5.930 4.858
122.272 5.937 4.867
122.475 5.980 4.917
122.680 6.061 5.036
122.880 6.152 5.182
123.081 6.252 5.358
123.281 6.351 5.549
123.481 6.449 5.583
123.692 6.529 5.608
123.903 6.601 5.631
124.111 6.676 5.663
124.311 6.746 5.711
124.511 6.806 5.769
124.721 6.839 5.823
124.922 6.838 5.869
125.122 6.826 5.899
125.333 6.795 5.910
125.535 6.764 5.905
125.741 6.733 5.915
125.941 6.703 5.932
126.142 6.672 5.931
126.342 6.631 5.913
126.552 6.589 5.880
126.762 6.561 5.844
126.962 6.536 5.787
127.162 6.513 5.720
127.365 6.498 5.659
127.570 6.497 5.605
127.771 6.513 5.568
128.023 6.537 5.527
128.231 6.573 5.511
128.434 6.631 5.526
128.641 6.698 5.558
128.852 6.756 5.585
129.052 6.803 5.619
129.502 6.909 5.680
129.731 6.977 5.700
129.931 7.017 5.696
130.132 7.030 5.678
130.342 7.007 5.637
130.551 6.964 5.581
131.521 6.808 5.600
131.722 6.817 5.623
131.923 6.823 5.621
132.132 6.843 5.637
132.341 6.862 5.660
132.541 6.875 5.691
132.751 6.883 5.734
132.952 6.904 5.786
133.153 6.942 5.841
133.361 6.988 5.888
133.571 7.030 5.921
133.782 7.069 5.964
133.991 7.108 6.015
134.191 7.135 6.050
134.401 7.152 6.055
134.605 7.149 6.032
134.811 7.128 5.995
135.011 7.103 5.970
135.222 7.070 5.948
135.424 7.048 5.916
135.631 7.010 5.858
135.842 6.975 5.781
136.042 6.957 5.702
136.253 6.927 5.614
136.454 6.888 5.500
136.663 6.855 5.409
136.865 6.839 5.350
137.070 6.835 5.310
137.273 6.833 5.259
137.481 6.821 5.200
137.683 6.813 5.163
137.891 6.823 5.159
138.091 6.843 5.172
138.301 6.865 5.208
138.508 6.872 5.233
138.712 6.881 5.252
138.913 6.886 5.268
139.122 6.896 5.292
139.323 6.922 5.322
139.531 6.949 5.332
139.732 6.965 5.344
139.933 6.968 5.359
140.141 6.946 5.366
140.342 6.913 5.376
140.550 6.874 5.384
140.751 6.831 5.386
140.952 6.781 5.378
141.153 6.752 5.373
141.361 6.736 5.371
141.561 6.723 5.355
141.768 6.714 5.343
141.970 6.693 5.320
142.171 6.668 5.293
142.382 6.632 5.233
142.582 6.636 5.212
142.782 6.651 5.167
142.992 6.665 5.107
143.202 6.668 4.999
143.413 6.693 4.958
143.621 6.723 4.948
143.821 6.743 4.896
144.031 6.751 4.822
144.231 6.756 4.757
144.432 6.751 4.722
144.642 6.734 4.700
144.852 6.696 4.590
145.061 6.736 4.667
145.262 6.754 4.636
145.462 6.775 4.615
145.671 6.768 4.586
145.881 6.727 4.465
146.082 6.718 4.527
146.292 6.626 4.421
146.501 6.555 4.415
146.711 6.500 4.414
146.915 6.461 4.419
147.125 6.442 4.433
147.347 6.445 4.451
147.552 6.465 4.488
147.762 6.488 4.522
147.962 6.502 4.548
148.171 6.519 4.574
148.371 6.544 4.599
148.572 6.574 4.627
148.782 6.623 4.660
148.992 6.714 4.721
149.193 6.808 4.793
149.394 6.902 4.866
149.669 6.955 4.923
149.873 6.979 5.023
150.082 6.975 5.058
150.293 6.970 5.089
150.503 6.930 5.122
150.711 6.943 5.146
150.912 6.930 5.153
151.121 6.922 5.174
151.322 6.927 5.218
151.533 6.930 5.259
151.739 6.904 5.276
151.944 6.908 5.314
152.152 6.955 5.365
152.361 7.022 5.410
152.561 7.094 5.480
153.253 7.421 5.774
153.462 7.487 5.880
153.673 7.546 5.998
153.874 7.584 6.089
154.081 7.646 6.170
154.299 7.728 6.259
154.501 7.801 6.335
154.716 7.877 6.389
154.922 7.902 6.414
155.868 7.562 6.333
156.071 7.531 6.331
156.281 7.510 6.328
156.481 7.496 6.303
156.691 7.491 6.258
156.891 7.477 6.206
157.101 7.443 6.153
157.303 7.403 6.103
157.511 7.360 6.051
157.712 7.330 6.001
157.921 7.321 5.952
158.121 7.334 5.910
158.329 7.354 5.885
158.531 7.396 5.853
158.736 7.417 5.794
158.941 7.406 5.707
159.141 7.373 5.611
159.341 7.323 5.535
159.551 7.267 5.465
159.752 7.174 5.404
159.962 7.107 5.344
160.172 7.026 5.272
160.381 6.976 5.212
160.582 6.927 5.130
160.791 6.863 5.037
160.991 6.795 4.973
161.202 6.701 4.926
161.411 6.625 4.881
161.613 6.540 4.861
161.821 6.480 4.860
162.022 6.449 4.864
162.231 6.458 4.877
162.431 6.493 4.907
162.642 6.540 4.964
162.842 6.596 5.036
163.043 6.647 5.111
163.256 6.703 5.209
163.462 6.762 5.315
163.676 6.847 5.427
163.882 6.939 5.541
164.091 7.046 5.640
164.292 7.126 5.717
164.514 7.194 5.763
164.721 7.254 5.786
164.931 7.310 5.803
165.142 7.384 5.824
165.342 7.448 5.830
165.545 7.503 5.806
165.752 7.520 5.771
165.952 7.509 5.721
166.154 7.476 5.667
166.361 7.438 5.608
166.562 7.421 5.519
166.762 7.421 5.408
166.971 7.442 5.293
167.175 7.442 5.167
167.382 7.434 5.041
167.592 7.414 4.944
167.801 7.313 4.850
168.002 7.181 4.792
168.203 7.070 4.752
168.412 6.899 4.706
168.621 6.765 4.661
168.822 6.655 4.642
169.025 6.560 4.644
169.232 6.473 4.665
169.435 6.345 4.716
169.636 6.193 4.783
169.847 6.055 4.864
170.051 5.953 4.964
170.254 5.886 5.049
170.462 5.826 5.092
170.671 5.783 5.109
170.882 5.778 5.126
171.092 5.782 5.126
171.302 5.767 5.086
171.512 5.745 5.023
171.721 5.724 4.971
171.922 5.724 4.951
172.131 5.735 4.943
172.331 5.772 4.958
172.605 5.829 4.984
172.828 5.879 5.070
173.030 5.918 5.138
173.232 5.947 5.195
173.444 5.973 5.274
173.652 6.008 5.361
173.855 6.065 5.463
174.061 6.167 5.576
174.272 6.303 5.679
174.472 6.434 5.781
174.673 6.548 5.868
174.882 6.648 5.952
175.093 6.734 6.039
175.294 6.797 6.147
175.501 6.848 6.260
175.712 6.880 6.347
175.921 6.911 6.364
176.121 6.924 6.346
176.322 6.929 6.292
176.523 6.925 6.220
176.732 6.898 6.122
176.941 6.845 6.020
177.144 6.752 5.913
177.364 6.642 5.821
177.572 6.530 5.736
177.774 6.404 5.655
177.983 6.313 5.596
178.192 6.287 5.554
178.402 6.248 5.511
178.611 6.218 5.459
178.815 6.180 5.401
179.381 6.057 5.364
179.582 6.016 5.397
179.792 5.958 5.279
180.021 5.909 5.126
180.221 5.896 4.990
180.431 5.926 4.890
180.642 5.976 4.827
180.852 6.013 4.808
181.061 6.060 4.848
181.262 6.128 4.929
181.470 6.225 5.051
181.671 6.337 5.191
181.871 6.437 5.326
182.081 6.543 5.465
182.281 6.640 5.611
182.481 6.698 5.727
182.692 6.715 5.806
182.904 6.711 5.729
183.112 6.701 5.668
183.326 6.741 5.624
183.531 6.761 5.583
183.744 6.806 5.553
183.952 6.880 5.579
184.163 6.954 5.626
184.371 7.015 5.664
184.574 7.048 5.673
184.784 7.064 5.671
184.991 7.055 5.633
185.201 7.042 5.613
185.403 7.034 5.610
185.612 7.007 5.586
185.812 6.978 5.595
186.012 6.948 5.624
186.213 6.922 5.670
186.423 6.900 5.713
186.633 6.878 5.749
186.841 6.854 5.764
187.052 6.845 5.736
187.254 6.850 5.731
187.462 6.874 5.746
187.663 6.924 5.794
187.870 6.982 5.861
188.072 7.028 5.918
188.282 7.060 5.969
188.492 7.079 6.019
188.701 7.099 6.077
188.902 7.125 6.130
189.102 7.146 6.183
189.304 7.141 6.226
189.513 7.111 6.253
189.721 7.049 6.257
189.922 6.938 6.235
190.123 6.850 6.111
190.333 6.754 5.958
190.541 6.689 5.834
190.751 6.659 5.764
190.955 6.651 5.726
191.162 6.637 5.677
191.363 6.610 5.597
191.575 6.571 5.487
191.782 6.522 5.372
191.991 6.475 5.257
192.191 6.446 5.161
192.392 6.416 5.083
192.691 6.344 4.957
192.902 6.308 4.902
193.111 6.290 4.885
193.311 6.271 4.873
193.512 6.226 4.843
193.713 6.163 4.806
193.935 6.106 4.786
194.141 6.102 4.816
194.343 6.120 4.889
194.551 6.163 4.997
194.761 6.218 5.138
194.967 6.278 5.308
195.172 6.337 5.460
195.372 6.396 5.600
195.573 6.452 5.714
195.782 6.513 5.719
195.992 6.584 5.722
196.192 6.646 5.721
196.403 6.705 5.729
196.611 6.748 5.750
196.814 6.770 5.772
197.021 6.777 5.784
197.222 6.774 5.777
197.433 6.786 5.774
197.641 6.806 5.762
197.842 6.814 5.742
198.053 6.817 5.719
198.263 6.820 5.705
198.463 6.830 5.710
198.671 6.847 5.722
198.872 6.860 5.732
199.081 6.865 5.737
199.282 6.874 5.728
199.493 6.872 5.710
199.695 6.860 5.694
199.900 6.864 5.711
200.103 6.878 5.751
200.312 6.893 5.802
200.521 6.908 5.872
200.722 6.929 5.947
200.924 6.967 6.013
201.132 7.007 6.069
201.332 7.059 6.110
201.537 7.103 6.132
201.742 7.127 6.141
201.951 7.125 6.144
202.161 7.133 6.155
202.365 7.142 6.160
202.571 7.135 6.144
202.772 7.113 6.113
202.973 7.077 6.066
203.181 6.998 5.989
203.381 6.888 5.893
203.582 6.768 5.809
203.791 6.628 5.723
204.002 6.481 5.633
204.216 6.365 5.560
204.423 6.287 5.524
204.632 6.220 5.507
204.841 6.187 5.532
205.042 6.170 5.570
205.251 6.145 5.623
205.452 6.138 5.657
205.663 6.116 5.612
205.871 6.108 5.551
206.281 6.097 5.429
206.490 6.118 5.408
206.690 6.157 5.405
206.892 6.200 5.399
207.093 6.241 5.395
207.301 6.276 5.403
207.511 6.333 5.445
207.712 6.395 5.501
207.917 6.417 5.523
208.121 6.445 5.545
208.334 6.475 5.553
208.542 6.523 5.556
208.752 6.585 5.564
208.952 6.658 5.586
209.154 6.727 5.611
209.361 6.803 5.640
209.561 6.872 5.679
209.762 6.921 5.710
209.962 6.973 5.817
210.172 6.972 5.810
210.377 6.992 5.881
210.582 7.035 5.895
210.783 7.047 5.860
210.987 7.053 5.815
211.193 7.059 5.784
211.403 7.023 5.733
211.611 6.969 5.675
211.813 6.923 5.624
212.021 6.876 5.581
212.223 6.832 5.564
212.432 6.817 5.599
212.633 6.815 5.662
212.841 6.816 5.581
213.045 6.787 5.480
213.252 6.743 5.405
213.461 6.684 5.342
213.664 6.646 5.323
213.871 6.611 5.335
214.073 6.561 5.297
214.281 6.478 5.203
214.483 6.393 5.124
214.692 6.307 5.052
214.893 6.231 4.976
215.104 6.185 4.926
215.311 6.159 4.912
215.514 6.136 4.898
215.721 6.108 4.887
215.923 6.060 4.869
216.132 6.030 4.884
216.332 6.021 4.917
216.542 6.005 4.963
216.751 5.986 5.006
216.952 5.970 5.046
217.153 5.956 5.088
217.361 5.939 5.125
217.562 5.922 5.148
217.771 5.888 5.163
217.982 5.871 5.183
218.184 5.890 5.218
218.407 5.914 5.239
218.612 5.968 5.261
218.812 6.018 5.267
219.021 6.072 5.277
219.221 6.113 5.248
219.422 6.142 5.195
219.623 6.180 5.161
219.831 6.234 5.135
220.037 6.277 5.119
220.241 6.288 5.090
220.593 6.284 5.042
220.881 6.285 5.070
221.092 6.278 5.072
221.301 6.268 5.066
221.512 6.249 5.057
221.721 6.244 5.080
221.922 6.250 5.119
222.122 6.293 5.212
222.323 6.354 5.313
222.532 6.398 5.392
222.743 6.430 5.444
222.951 6.442 5.466
223.151 6.441 5.481
223.362 6.427 5.529
223.562 6.423 5.600
223.763 6.390 5.647
223.971 6.336 5.652
224.182 6.284 5.639
224.389 4.376 5.633
224.591 2.492 7.475


==> figure10b_uav4.txt <==
time avg_mav_dist min_mav_dist
0.000 nan inf
0.200 nan inf
0.401 3.370 10.109
0.611 3.356 10.068
0.820 5.462 6.359
1.020 5.458 6.374
1.230 7.536 6.263
1.440 7.539 6.320
1.651 7.522 6.330
1.860 7.561 6.325
2.061 7.595 6.313
2.270 7.620 6.303
2.470 7.653 6.293
2.671 7.678 6.273
2.880 7.685 6.244
3.080 7.653 6.173
3.290 7.616 6.075
3.490 7.577 5.965
3.692 7.583 5.858
3.901 7.589 5.747
4.111 7.577 5.618
4.320 7.548 5.493
4.521 7.520 5.390
4.731 7.501 5.319
4.941 7.503 5.272
5.150 7.512 5.210
5.350 7.495 5.110
5.550 7.467 4.991
5.751 7.427 4.869
5.961 7.379 4.740
6.170 7.302 4.598
6.371 7.241 4.458
6.580 7.213 4.339
6.780 7.226 4.252
6.981 7.263 4.196
7.190 7.303 4.159
7.390 7.364 4.147
7.600 7.416 4.136
7.811 7.455 4.123
8.021 7.494 4.106
8.231 7.529 4.094
8.442 7.566 4.069
8.651 7.609 4.052
8.860 7.669 4.059
9.060 7.718 4.077
9.270 7.729 4.088
9.471 7.678 4.057
9.680 7.582 4.003
9.890 7.482 3.933
10.100 7.394 3.876
10.300 7.172 3.848
10.501 7.110 3.855
10.710 7.034 3.866
10.910 6.979 3.854
11.120 6.908 3.830
11.320 6.853 3.805
11.530 6.791 3.765
11.737 6.726 3.708
11.940 6.643 3.630
12.150 6.568 3.566
12.350 6.489 3.498
12.560 6.406 3.435
12.770 6.319 3.417
12.970 6.276 3.387
13.172 6.205 3.345
13.380 6.130 3.299
13.590 6.020 3.243
13.790 5.975 3.189
13.990 5.914 3.126
14.200 5.866 3.064
14.400 5.852 3.045
14.600 5.874 3.047
14.800 5.891 3.068
15.010 5.900 3.113
15.210 5.898 3.172
15.410 5.877 3.221
15.613 5.847 3.254
15.822 5.822 3.287
16.030 5.791 3.320
16.230 5.771 3.360
16.431 5.781 3.419
16.642 5.778 3.496
16.852 5.804 3.598
17.052 5.825 3.702
17.260 5.844 3.793
17.460 5.865 3.879
17.660 5.901 3.990
17.862 5.940 4.125
18.070 5.979 4.270
18.270 6.007 4.411
18.480 6.027 4.571
18.681 6.034 4.721
18.890 6.036 4.813
19.090 6.033 4.666
19.290 6.046 4.581
19.500 6.095 4.589
19.701 6.168 4.656
19.901 6.255 4.742
20.110 6.321 4.795
20.320 6.358 4.806
20.520 6.473 5.058
20.730 6.474 5.055
20.931 6.464 5.035
21.140 6.441 5.005
21.340 6.411 4.979
21.550 6.393 4.973
21.760 6.354 4.947
21.960 6.299 4.849
22.160 6.282 4.839
22.362 6.451 5.369
22.570 6.450 5.385
22.770 6.437 5.409
22.980 6.410 5.434
23.180 6.393 5.461
23.380 6.387 5.483
23.580 6.389 5.494
23.790 6.390 5.488
23.990 6.374 5.471
24.190 6.349 5.441
24.400 6.292 5.370
24.600 6.211 5.265
24.800 6.120 5.136
25.010 6.034 4.992
25.210 5.958 4.846
25.421 5.887 4.721
25.630 5.820 4.627
25.841 5.775 4.525
26.051 5.754 4.394
26.260 5.755 4.228
26.464 5.732 3.949
26.671 5.804 3.942
26.880 5.871 3.955
27.090 5.906 3.944
27.290 5.911 3.949
27.491 5.877 3.925
27.700 5.813 3.879
27.900 5.750 3.825
28.100 5.680 3.767
28.301 5.622 3.738
28.510 5.600 3.766
28.720 5.600 3.864
28.930 5.608 3.992
29.130 5.596 4.082
29.330 5.613 4.242
29.541 5.612 4.335
29.741 5.586 4.344
29.942 5.550 4.311
30.150 5.511 4.285
30.351 5.690 4.927
30.560 5.642 4.870
30.760 5.613 4.829
30.971 5.614 4.796
31.180 5.643 4.775
31.380 5.690 4.766
31.591 5.751 4.773
31.800 5.815 4.784
32.000 5.862 4.778
32.200 5.896 4.759
32.411 5.936 4.751
32.622 6.021 4.887
32.831 6.051 4.870
33.042 6.112 4.956
33.250 6.145 4.998
33.451 6.127 4.990
33.651 6.061 4.877
33.860 5.964 4.656
34.070 5.840 4.356
34.270 5.648 3.850
34.480 5.576 3.726
34.690 5.499 3.578
34.890 5.413 3.445
35.090 5.359 3.324
35.290 5.317 3.198
35.491 5.278 3.032
35.700 5.231 2.840
35.900 5.219 2.661
36.100 5.202 2.532
36.310 5.214 2.490
36.510 5.244 2.510
36.721 5.288 2.530
36.930 5.340 2.604
37.130 5.409 2.732
37.330 5.479 2.884
37.540 5.533 3.015
37.751 5.560 3.092
37.960 5.551 3.180
38.160 5.608 3.257
38.370 5.616 3.346
38.570 5.671 3.456
38.770 5.721 3.551
38.980 5.756 3.575
39.190 5.786 3.602
39.390 5.771 3.526
39.600 5.729 3.360
39.810 5.685 3.174
40.020 5.702 3.109
40.220 5.700 3.113
40.421 5.764 3.139
40.621 5.805 3.156
40.822 5.830 3.144
41.036 5.831 3.129
41.240 5.834 3.114
41.442 5.846 3.120
41.651 5.891 3.195
41.852 5.938 3.299
42.061 5.995 3.419
42.271 6.057 3.544
42.480 6.119 3.636
42.690 6.169 3.699
42.890 6.194 3.708
43.100 6.208 3.676
43.300 6.192 3.609
43.501 6.141 3.511
43.710 6.090 3.429
43.910 6.048 3.381
44.121 6.003 3.351
44.330 5.982 3.319
44.540 5.955 3.250
44.740 5.937 3.170
44.943 5.933 3.065
45.151 5.945 2.966
45.361 5.963 2.900
45.570 5.989 2.865
45.772 6.015 2.847
45.986 6.041 2.814
46.190 6.055 2.764
46.390 6.052 2.701
46.600 6.035 2.633
46.810 6.015 2.566
47.011 6.008 2.534
47.220 6.014 2.552
47.422 6.024 2.611
47.630 6.017 2.669
47.830 6.014 2.750
48.030 6.013 2.829
48.230 6.027 2.901
48.431 6.050 2.976
48.641 6.064 3.083
48.841 6.095 3.185
49.050 6.044 3.272
49.260 6.015 3.377
49.461 6.012 3.426
49.670 5.908 3.383
49.881 5.835 3.261
50.090 5.761 3.111
50.300 5.696 2.977
50.500 5.690 2.990
50.710 5.682 2.980
50.910 5.678 2.996
51.111 5.716 3.123
51.320 5.746 3.233
51.530 5.762 3.291
51.731 5.758 3.259
51.941 5.758 3.181
52.151 5.762 3.119
52.361 5.797 3.120
52.570 5.834 3.177
52.770 5.888 3.283
52.980 5.969 3.410
53.180 6.054 3.511
53.380 6.134 3.569
53.590 6.216 3.605
53.791 6.295 3.636
54.000 6.367 3.660
54.210 6.416 3.676
54.411 6.436 3.672
54.621 6.433 3.655
54.830 6.430 3.645
55.040 6.422 3.621
55.240 6.411 3.569
55.441 6.386 3.487
55.641 6.041 2.426
55.852 6.037 2.388
56.061 6.039 2.370
56.270 6.050 2.366
56.471 6.063 2.387
56.720 6.073 2.414
56.921 6.081 2.439
57.121 6.084 2.467
57.331 6.081 2.505
57.540 6.066 2.541
57.750 6.044 2.571
57.963 6.010 2.601
58.170 5.986 2.628
58.371 5.947 2.645
58.573 5.917 2.656
58.780 5.908 2.681
58.980 5.874 2.667
59.190 5.843 2.675
59.400 5.850 2.739
59.610 5.874 2.820
59.810 5.902 2.891
60.020 5.927 2.940
60.222 5.936 2.964
60.431 5.964 3.007
60.640 5.994 3.067
60.840 6.019 3.162
61.059 5.939 3.313
61.261 5.970 3.435
61.471 5.916 3.302
61.671 5.941 3.403
61.880 5.918 3.345
62.080 5.858 3.282
62.290 5.808 3.222
62.490 5.763 3.176
62.690 5.716 3.148
62.900 5.667 3.114
63.100 5.629 3.099
63.310 5.582 3.067
63.521 5.521 3.025
63.730 5.472 2.992
63.942 5.417 2.954
64.150 5.374 2.936
64.350 5.341 2.975
64.560 5.321 3.062
64.761 5.315 3.147
64.970 5.313 3.204
65.171 5.322 3.250
65.380 5.340 3.287
65.591 5.388 3.342
65.800 5.475 3.455
66.000 5.595 3.599
66.200 5.736 3.741
66.411 5.883 3.869
66.620 6.021 3.986
66.830 6.140 4.061
67.030 6.228 4.097
67.230 6.298 4.106
67.442 6.382 4.215
67.651 6.397 4.158
67.853 6.394 4.102
68.061 6.372 4.036
68.265 6.305 3.947
68.471 6.203 3.813
68.680 6.060 3.605
68.880 5.926 3.435
69.080 5.805 3.302
69.290 5.714 3.238
69.490 5.627 3.239
69.701 5.547 3.225
69.911 5.460 3.196
70.120 5.371 3.129
70.321 5.285 3.051
70.523 5.208 2.952
70.731 5.161 2.890
70.940 5.134 2.868
71.150 5.108 2.838
71.350 5.061 2.799
71.560 5.023 2.740
71.761 4.993 2.677
71.970 4.982 2.645
72.171 4.992 2.640
72.371 5.020 2.643
72.580 5.094 2.669
72.780 5.204 2.747
72.991 5.339 2.876
73.200 5.460 2.964
73.410 5.593 3.051
73.610 5.729 3.143
73.820 5.862 3.221
74.030 5.982 3.282
74.231 6.087 3.344
74.442 6.204 3.433
74.651 6.312 3.552
74.861 6.398 3.713
75.061 6.480 3.885
75.261 6.544 4.024
75.464 6.570 4.094
75.675 6.568 4.122
75.880 6.568 4.162
76.090 6.555 4.236
76.300 6.585 4.382
76.500 6.548 4.392
76.700 6.460 4.375
76.910 6.361 4.324
77.120 6.254 4.217
77.330 6.116 4.061
77.540 5.956 3.880
77.740 5.814 3.736
77.942 5.725 3.688
78.150 5.661 3.703
78.361 5.641 3.745
78.570 5.611 3.768
78.780 5.571 3.752
78.980 5.520 3.682
79.181 5.454 3.565
79.381 5.374 3.429
79.581 5.300 3.326
79.790 5.262 3.285
79.991 5.277 3.330
80.201 5.344 3.443
80.410 5.444 3.595
80.620 5.564 3.764
80.820 5.665 3.912
81.022 5.759 4.038
81.230 5.847 4.145
81.430 5.925 4.237
81.641 6.002 4.321
81.850 6.082 4.396
82.052 6.133 4.432
82.260 6.165 4.431
82.461 6.186 4.400
82.670 6.198 4.353
82.871 6.193 4.309
83.080 6.174 4.246
83.290 6.138 4.156
83.490 6.082 4.055
83.700 6.028 4.003
83.900 5.984 3.974
84.110 5.881 3.967
84.310 5.859 4.010
84.511 5.824 4.043
84.720 5.775 4.051
84.921 5.702 4.046
85.130 5.622 4.014
85.330 5.550 3.972
85.541 5.497 3.951
85.750 5.473 3.988
85.950 5.482 4.089
86.160 5.520 4.213
86.360 5.570 4.318
86.570 5.617 4.364
86.780 5.652 4.326
86.980 5.672 4.204
87.190 5.691 4.015
87.390 5.707 3.826
87.600 5.737 3.694
87.800 5.795 3.659
88.000 5.864 3.649
88.210 5.930 3.625
88.411 6.000 3.637
88.621 6.042 3.599
88.831 6.017 3.383
89.040 5.997 3.232
89.242 5.957 3.095
89.453 5.886 2.992
89.660 5.793 2.898
89.864 5.691 2.824
90.092 5.574 2.758
90.300 5.455 2.693
90.500 5.338 2.617
90.700 5.248 2.568
90.900 5.200 2.543
91.111 5.184 2.572
91.320 5.201 2.661
91.531 5.251 2.827
91.741 5.301 2.997
91.941 5.379 3.240
92.150 5.465 3.502
92.350 5.535 3.683
92.550 5.586 3.782
92.761 5.594 3.794
92.970 5.582 3.767
93.180 5.576 3.784
93.380 5.573 3.833
93.590 5.575 3.891
93.790 5.568 3.928
93.991 5.540 3.910
94.191 5.490 3.852
94.400 5.429 3.766
94.611 5.350 3.650
94.821 5.266 3.553
95.030 5.188 3.469
95.231 5.121 3.419
95.442 5.072 3.400
95.652 5.040 3.399
95.860 4.995 3.351
96.062 4.952 3.247
96.270 4.903 3.142
96.480 4.864 3.052
96.690 4.857 3.037
96.890 4.881 3.087
97.091 4.929 3.185
97.300 4.999 3.335
97.500 5.077 3.510
97.701 5.134 3.645
97.910 5.192 3.740
98.111 5.241 3.789
98.320 5.293 3.816
98.522 5.336 3.803
98.730 5.386 3.804
98.931 5.423 3.789
99.142 5.492 3.841
99.351 5.532 3.856
99.551 5.527 3.807
99.761 5.509 3.745
99.970 5.490 3.704
100.180 5.474 3.681
100.390 5.451 3.652
100.591 5.423 3.628
100.800 5.374 3.540
101.010 5.325 3.448
101.220 5.281 3.379
101.430 5.225 3.313
101.631 5.177 3.302
101.841 5.161 3.352
102.050 5.156 3.439
102.251 5.151 3.517
102.452 5.150 3.608
102.660 5.141 3.672
102.861 5.133 3.688
103.070 5.135 3.686
103.280 5.155 3.693
103.490 5.188 3.729
103.691 5.229 3.771
103.900 5.262 3.794
104.111 5.272 3.791
104.321 5.260 3.760
104.530 5.234 3.699
104.740 5.236 3.664
104.940 5.248 3.611
105.140 5.267 3.569
105.350 5.280 3.504
105.550 5.293 3.458
105.751 5.319 3.469
105.960 5.355 3.542
106.170 5.396 3.640
106.371 5.421 3.746
106.573 5.429 3.846
106.780 5.450 3.940
106.981 5.479 4.034
107.190 5.541 4.162
107.391 5.628 4.311
107.601 5.725 4.472
107.810 5.803 4.623
108.010 5.881 4.763
108.210 5.963 4.880
108.422 6.028 4.970
108.631 6.074 5.028
108.840 6.122 5.058
109.040 6.175 5.103
109.241 6.226 5.156
109.451 6.279 5.214
109.652 6.322 5.263
109.860 6.363 5.285
110.061 6.381 5.286
110.271 6.359 5.280
110.481 6.295 5.274
110.681 6.213 5.222
110.890 6.105 5.054
111.100 5.997 4.907
111.300 5.930 4.864
111.510 5.892 4.865
111.710 5.862 4.887
111.910 5.826 4.900
112.120 5.770 4.860
112.330 5.740 4.834
112.530 5.693 4.815
112.730 5.673 4.847
112.930 5.670 4.928
113.140 5.682 5.041
113.350 5.680 5.110
113.560 5.684 5.189
113.761 5.679 5.197
113.970 5.654 5.132
114.170 5.604 5.013
114.380 5.535 4.858
114.590 5.485 4.768
114.800 5.441 4.724
115.010 5.421 4.741
115.210 5.436 4.823
115.421 5.471 4.911
115.622 5.487 4.935
115.831 5.476 4.867
116.040 5.456 4.744
116.240 5.442 4.640
116.450 5.442 4.557
116.660 5.466 4.519
116.861 5.506 4.523
117.070 5.561 4.544
117.270 5.606 4.554
117.480 5.615 4.529
117.680 5.594 4.458
117.890 5.566 4.367
118.090 5.523 4.222
118.301 5.485 4.072
118.510 5.471 3.995
118.710 5.456 3.939
118.920 5.435 3.892
119.120 5.388 3.856
119.331 5.329 3.792
119.541 5.244 3.673
119.750 5.156 3.532
119.962 5.085 3.417
120.170 5.023 3.319
120.370 4.966 3.253
120.580 4.917 3.210
120.780 4.901 3.209
120.990 4.916 3.243
121.190 4.955 3.303
121.400 5.004 3.379
121.610 5.050 3.454
121.810 5.118 3.545
122.011 5.194 3.675
122.211 5.280 3.827
122.412 5.361 3.988
122.620 5.442 4.128
122.820 5.540 4.293
123.031 5.674 4.490
123.231 5.790 4.634
123.440 5.899 4.756
123.640 5.980 4.829
123.842 6.052 4.881
124.044 6.116 4.913
124.250 6.176 4.941
124.452 6.226 4.949
124.660 6.249 4.937
124.865 6.233 4.897
125.070 6.208 4.854
125.272 6.161 4.797
125.480 6.109 4.751
125.681 6.057 4.704
125.890 6.000 4.638
126.090 5.949 4.581
126.301 5.886 4.522
126.510 5.838 4.505
126.711 5.814 4.521
126.920 5.814 4.558
127.120 5.816 4.598
127.331 5.816 4.643
127.531 5.817 4.667
127.740 5.831 4.686
127.940 5.850 4.716
128.150 5.875 4.770
128.360 5.919 4.836
128.561 5.977 4.910
128.771 6.052 4.999
128.980 6.119 5.079
129.190 6.195 5.147
129.390 6.226 5.195
129.590 6.256 5.223
129.791 6.267 5.229
130.000 6.268 5.226
130.211 6.263 5.223
130.420 6.248 5.229
130.622 6.214 5.220
130.830 6.188 5.178
131.030 6.162 5.109
131.240 6.139 5.028
131.440 6.121 4.959
131.651 6.095 4.884
131.860 6.058 4.809
132.060 6.031 4.767
132.272 6.031 4.754
132.480 6.037 4.732
132.690 6.039 4.683
132.890 6.052 4.627
133.100 6.076 4.573
133.311 6.104 4.539
133.520 6.129 4.535
133.720 6.156 4.571
133.920 6.202 4.641
134.123 6.260 4.728
134.330 6.316 4.812
134.541 6.355 4.878
134.750 6.353 4.889
134.951 6.326 4.867
135.160 6.300 4.863
135.361 6.295 4.900
135.570 6.285 4.947
135.780 6.270 5.016
135.990 6.253 5.099
136.190 6.211 5.134
136.394 6.145 5.132
136.600 6.055 5.084
136.811 5.958 4.997
137.020 5.865 4.898
137.220 5.784 4.816
137.431 5.717 4.778
137.641 5.665 4.766
137.852 5.632 4.752
138.061 5.624 4.721
138.270 5.619 4.653
138.480 5.617 4.565
138.680 5.632 4.471
138.882 5.666 4.407
139.090 5.724 4.381
139.300 5.814 4.418
139.510 5.920 4.494
139.710 6.008 4.582
139.920 6.076 4.647
140.130 6.116 4.675
140.334 6.141 4.671
140.540 6.155 4.643
140.741 6.153 4.605
140.944 6.127 4.553
141.150 6.103 4.518
141.360 6.080 4.505
141.570 6.054 4.510
141.770 6.038 4.530
141.975 6.032 4.554
142.180 6.045 4.599
142.381 6.071 4.649
142.590 6.077 4.689
142.791 6.078 4.740
143.000 6.062 4.839
143.200 6.064 4.986
143.412 6.091 4.989
143.621 6.138 4.938
143.830 6.171 4.880
144.031 6.178 4.828
144.240 6.179 4.798
144.445 6.176 4.790
144.652 6.156 4.771
144.852 6.137 4.687
145.062 6.162 4.732
145.270 6.176 4.697
145.470 6.190 4.676
145.680 6.160 4.650
145.881 6.123 4.557
146.090 6.112 4.589
146.291 6.051 4.507
146.500 5.988 4.490
146.701 5.937 4.488
146.911 5.902 4.480
147.120 5.878 4.496
147.321 5.870 4.508
147.521 5.871 4.533
147.730 5.879 4.565
147.930 5.883 4.585
148.140 5.880 4.608
148.350 5.874 4.635
148.551 5.872 4.662
148.758 5.882 4.708
148.960 5.904 4.766
149.160 5.922 4.834
149.362 5.951 4.902
149.570 5.951 4.955
149.780 5.952 5.066
149.990 5.919 5.021
150.201 5.875 4.884
150.410 5.802 4.721
150.610 5.751 4.588
150.810 5.708 4.488
151.010 5.672 4.414
151.220 5.650 4.351
151.421 5.626 4.302
151.630 5.602 4.272
151.840 5.583 4.266
152.040 5.579 4.274
152.247 5.579 4.294
152.451 5.609 4.343
152.660 5.745 4.400
152.871 5.793 4.476
153.080 5.843 4.567
153.280 5.904 4.589
153.481 5.981 4.616
153.691 6.069 4.654
153.900 6.154 4.719
154.110 6.278 4.830
154.310 6.404 4.987
154.522 6.515 5.150
154.730 6.643 5.339
154.940 6.802 5.486
155.150 6.851 5.592
155.352 6.872 5.647
155.561 6.866 5.655
155.770 6.835 5.627
155.970 6.821 5.601
156.180 6.810 5.609
156.390 6.823 5.743
156.600 6.799 5.802
156.810 6.781 5.904
157.011 6.779 6.009
157.220 6.782 6.092
157.430 6.780 6.183
157.630 6.776 6.135
157.830 6.771 6.068
158.031 6.713 6.010
158.241 6.731 5.952
158.442 6.741 5.913
158.644 6.757 5.873
158.845 6.765 5.811
159.051 6.735 5.721
159.261 6.662 5.630
159.470 6.587 5.551
159.670 6.528 5.487
159.870 6.466 5.432
160.080 6.455 5.366
160.290 6.390 5.278
160.491 6.342 5.203
160.700 6.286 5.114
160.900 6.214 5.027
161.110 6.105 4.967
161.311 5.990 4.915
161.521 5.862 4.868
161.730 5.758 4.848
161.930 5.694 4.851
162.141 5.617 4.864
162.350 5.585 4.882
162.551 5.604 4.923
162.760 5.631 4.985
162.970 5.668 5.052
163.170 5.730 5.136
163.380 5.813 5.240
163.580 5.906 5.281
163.781 6.038 5.372
163.991 6.169 5.481
164.200 6.313 5.589
164.410 6.434 5.671
164.620 6.551 5.756
164.830 6.673 5.779
165.031 6.807 5.807
165.240 6.930 5.838
165.440 7.033 5.845
165.640 7.097 5.824
165.840 7.130 5.790
166.051 7.133 5.735
166.254 7.130 5.666
166.455 7.103 5.588
166.655 7.074 5.487
166.860 7.048 5.363
167.061 7.033 5.239
167.271 7.026 5.114
167.471 7.016 4.998
167.681 6.978 4.889
167.891 6.877 4.793
168.100 6.738 4.735
168.310 6.600 4.689
168.510 6.476 4.646
168.720 6.373 4.615
168.931 6.283 4.599
169.140 6.181 4.599
169.340 6.081 4.623
169.551 5.979 4.685
169.762 5.889 4.775
169.970 5.852 4.879
170.170 5.865 4.978
170.380 5.868 4.931
170.590 5.866 4.890
170.800 5.864 4.846
171.011 5.855 4.764
171.222 5.821 4.636
171.430 5.758 4.478
171.631 5.690 4.331
171.840 5.657 4.237
172.041 5.663 4.209
172.250 5.682 4.219
172.452 5.709 4.246
172.660 5.731 4.228
172.861 5.727 4.162
173.062 5.720 4.081
173.270 5.726 4.000
173.480 5.757 3.938
173.690 5.813 3.911
173.890 5.900 3.954
174.100 6.002 4.076
174.310 6.140 4.307
174.511 6.281 4.519
174.723 6.431 4.726
174.930 6.571 4.890
175.131 6.680 4.999
175.340 6.782 5.080
175.551 6.858 5.139
175.760 6.903 5.188
175.960 6.918 5.225
176.171 6.927 5.298
176.380 6.927 5.366
176.580 6.932 5.449
176.790 6.898 5.497
176.991 6.828 5.511
177.200 6.729 5.472
177.410 6.618 5.404
177.620 6.498 5.320
177.830 6.389 5.237
178.030 6.305 5.180
178.237 6.239 5.148
178.440 6.134 5.032
178.653 6.008 4.894
178.861 5.884 4.730
179.071 5.766 4.544
179.271 5.676 4.364
179.474 5.584 4.207
179.681 5.494 4.117
179.890 5.395 4.057
180.091 5.325 4.060
180.300 5.308 4.134
180.500 5.335 4.260
180.710 5.374 4.375
180.910 5.403 4.404
181.120 5.439 4.394
181.331 5.504 4.381
181.540 5.586 4.380
181.740 5.672 4.400
181.941 5.775 4.434
182.151 5.858 4.489
182.360 5.938 4.538
182.560 6.009 4.568
182.760 6.051 4.568
182.960 6.064 4.552
183.171 6.077 4.570
183.380 6.167 4.826
183.580 6.153 4.799
183.780 6.160 4.864
183.990 6.161 4.942
184.191 6.151 5.004
184.400 6.134 5.047
184.600 6.112 5.066
184.810 6.096 5.106
185.011 6.075 5.155
185.220 6.042 5.194
185.420 6.007 5.226
185.630 5.955 5.225
185.831 5.897 5.202
186.040 5.815 5.131
186.240 5.713 5.022
186.443 5.619 4.907
186.654 5.547 4.832
186.861 5.499 4.794
187.070 5.487 4.787
187.280 5.507 4.809
187.490 5.544 4.843
187.691 5.609 4.868
187.900 5.695 4.910
188.100 5.795 4.971
188.301 5.901 5.046
188.502 6.025 5.136
188.710 6.156 5.248
188.910 6.266 5.326
189.111 6.338 5.336
189.320 6.361 5.299
189.520 6.364 5.222
189.730 6.353 5.133
189.931 6.322 5.034
190.141 6.292 4.992
190.350 6.255 4.945
190.560 6.225 4.895
190.761 6.205 4.836
190.970 6.184 4.770
191.170 6.155 4.701
191.371 6.112 4.630
191.580 6.068 4.582
191.780 6.031 4.568
191.990 6.007 4.577
192.201 5.990 4.602
192.410 5.968 4.634
192.620 5.921 4.645
192.826 5.876 4.639
193.030 5.813 4.585
193.241 5.743 4.502
193.450 5.669 4.383
193.651 5.590 4.247
193.862 5.509 4.111
194.070 5.445 4.000
194.271 5.394 3.904
194.480 5.366 3.837
194.680 5.347 3.759
194.890 5.318 3.654
195.090 5.294 3.539
195.290 5.278 3.433
195.490 5.259 3.346
195.701 5.228 3.297
195.910 5.197 3.277
196.121 5.167 3.265
196.330 5.131 3.234
196.541 5.092 3.170
196.750 5.053 3.059
196.960 5.003 2.913
197.170 4.954 2.779
197.380 4.923 2.704
197.591 4.901 2.672
197.800 4.891 2.669
198.000 4.888 2.705
198.210 4.878 2.748
198.411 4.875 2.771
198.620 4.896 2.788
198.822 4.906 2.854
199.031 4.944 2.968
199.240 4.991 3.127
199.440 5.018 3.247
199.651 4.999 3.302
199.852 4.977 3.263
200.060 4.913 3.143
200.261 4.871 3.007
200.461 4.835 2.901
200.661 4.837 2.856
200.871 4.873 2.887
201.081 4.915 2.933
201.290 4.974 3.016
201.490 5.033 3.096
201.700 5.082 3.132
201.906 5.145 3.168
202.110 5.194 3.192
202.310 5.273 3.269
202.510 5.325 3.307
202.720 5.372 3.386
202.921 5.400 3.479
203.130 5.404 3.564
203.340 5.389 3.627
203.550 5.338 3.605
203.750 5.275 3.542
203.951 5.220 3.509
204.153 5.176 3.499
204.361 5.157 3.502
204.563 5.134 3.468
204.770 5.093 3.357
204.971 5.053 3.218
205.180 5.027 3.092
205.390 5.027 3.045
205.600 5.020 2.964
205.800 5.029 2.931
206.010 5.066 2.925
206.210 5.046 2.926
206.411 5.060 2.930
206.621 5.086 2.969
206.830 5.124 3.030
207.030 5.190 3.145
207.240 5.273 3.274
207.443 5.359 3.398
207.650 5.425 3.497
207.854 5.474 3.573
208.061 5.538 3.656
208.270 5.613 3.762
208.480 5.694 3.905
208.681 5.775 4.059
208.890 5.850 4.244
209.100 5.919 4.419
209.310 5.980 4.586
209.520 6.028 4.734
209.720 6.075 4.871
209.922 6.108 4.973
210.130 6.130 5.052
210.340 6.150 5.122
210.540 6.166 5.197
210.740 6.175 5.279
210.942 6.181 5.379
211.150 6.169 5.464
211.351 6.130 5.501
211.560 6.064 5.484
211.761 5.988 5.414
211.970 5.903 5.341
212.180 5.831 5.287
212.391 5.800 5.264
212.600 5.801 5.269
212.800 5.821 5.261
213.010 5.844 5.226
213.212 5.868 5.199
213.420 5.884 5.161
213.620 5.900 5.126
213.820 5.915 5.079
214.022 5.923 5.037
214.230 5.910 4.975
214.442 5.877 4.899
214.650 5.826 4.825
214.851 5.779 4.767
215.052 5.746 4.710
215.254 5.712 4.644
215.461 5.666 4.560
215.661 5.616 4.463
215.870 5.563 4.358
216.071 5.523 4.270
216.272 5.507 4.224
216.480 5.493 4.138
216.690 5.501 4.088
216.900 5.506 4.045
217.110 5.518 3.993
217.310 5.519 3.914
217.510 5.523 3.840
217.720 5.519 3.732
217.920 5.527 3.627
218.130 5.550 3.541
218.330 5.582 3.482
218.541 5.632 3.462
218.750 5.669 3.459
218.951 5.696 3.443
219.161 5.710 3.412
219.370 5.718 3.356
219.580 5.741 3.339
219.791 5.802 3.389
220.000 5.869 3.488
220.200 5.919 3.603
220.400 5.973 3.717
220.611 6.025 3.826
220.821 6.044 3.920
221.032 6.066 4.006
221.240 6.078 4.094
221.441 6.088 4.175
221.651 6.122 4.281
221.861 6.191 4.423
222.070 6.273 4.588
222.280 6.352 4.760
222.481 6.406 4.884
222.690 6.424 4.970
222.901 6.407 5.032
223.110 6.367 5.081
223.310 6.325 5.079
223.511 6.286 5.056
223.720 6.217 4.967
223.930 6.133 4.886
224.131 6.065 4.837
224.341 6.016 4.812


==> figure10b_uav5.txt <==
time avg_mav_dist min_mav_dist
1.174 6.247 5.857
1.384 6.232 5.822
1.584 6.219 5.783
2.124 6.367 6.020
2.324 6.423 6.041
2.535 6.515 6.110
2.745 6.581 6.174
2.954 6.599 6.206
3.154 6.608 6.248
3.364 6.630 6.317
3.774 6.731 6.519
3.984 6.792 6.598
4.194 6.830 6.594
4.404 6.845 6.553
4.615 6.843 6.485
4.824 6.822 6.388
5.025 6.782 6.269
5.226 6.732 6.144
5.434 6.685 6.038
5.644 6.656 5.959
5.844 6.660 5.911
6.045 6.652 5.881
6.245 6.654 5.866
6.454 6.632 5.863
6.655 6.672 5.917
6.864 6.729 5.997
7.064 6.821 6.086
7.264 6.845 6.162
7.474 6.927 6.272
7.675 7.011 6.372
7.877 7.090 6.449
8.077 7.193 6.547
8.284 7.251 6.590
8.484 7.327 6.665
8.684 7.404 6.750
8.894 7.499 6.854
9.094 7.575 6.946
9.295 7.607 7.021
9.504 7.603 7.073
9.704 7.568 7.085
9.914 7.581 7.124
10.114 7.613 7.166
12.764 6.653 6.275
12.974 6.509 6.174
13.184 6.434 6.117
13.384 6.361 6.057
13.585 6.304 5.969
13.794 6.175 5.762
13.995 6.099 5.654
14.204 6.055 5.626
14.404 6.052 5.698
14.604 6.083 5.803
14.809 6.103 5.837
15.014 6.138 5.844
15.224 6.159 5.802
15.434 6.163 5.722
15.644 6.170 5.647
15.854 6.184 5.618
16.064 6.187 5.634
16.264 6.183 5.647
16.474 6.206 5.659
16.674 6.242 5.665
16.874 6.261 5.639
17.075 6.296 5.593
17.284 6.331 5.546
17.485 6.381 5.505
17.694 6.417 5.465
17.904 6.424 5.410
18.114 6.387 5.338
18.314 6.312 5.218
18.524 6.227 5.057
18.724 6.160 4.896
18.934 6.106 4.718
19.134 6.092 4.584
19.344 6.110 4.538
19.544 6.147 4.578
19.754 6.169 4.662
19.964 6.171 4.746
20.164 6.147 4.800
20.374 6.100 4.805
21.754 6.468 4.975
21.954 6.413 4.939
22.164 6.296 4.835
25.624 6.437 4.607
25.824 6.432 4.563
26.035 6.395 4.512
26.244 6.287 4.394
26.444 6.131 4.218
27.174 5.867 3.887
27.374 5.881 3.870
27.574 5.874 3.840
27.784 5.841 3.814
27.994 5.778 3.775
28.195 5.705 3.739
28.404 5.645 3.711
28.615 5.634 3.728
28.824 5.703 3.811
29.034 5.822 3.950
29.234 5.916 4.068
29.444 6.054 4.231
29.644 6.128 4.295
29.854 6.151 4.289
30.064 6.145 4.259
30.275 6.138 4.233
32.254 6.890 4.735
32.464 6.926 4.730
32.854 7.163 4.856
33.056 7.312 4.947
33.265 7.384 4.989
33.474 7.399 4.975
33.684 7.276 4.832
33.894 7.043 4.561
34.094 6.765 4.243
34.974 6.129 3.325
35.174 6.101 3.219
35.376 6.079 3.116
35.584 5.996 2.948
35.794 5.869 2.755
35.995 5.739 2.569
36.204 5.654 2.475
36.414 5.606 2.458
36.624 5.584 2.485
36.826 5.588 2.535
37.026 5.627 2.658
37.234 5.663 2.794
37.444 5.673 2.930
37.645 5.666 3.039
37.854 5.660 3.142
38.054 5.701 3.237
38.264 5.772 3.324
38.474 5.860 3.421
38.684 5.953 3.510
38.894 6.027 3.593
39.104 6.025 3.660
39.304 5.971 3.663
39.514 5.865 3.594
39.724 5.720 3.413
39.925 5.610 3.245
40.134 5.576 3.182
40.344 5.585 3.198
40.544 5.607 3.210
40.754 5.604 3.229
40.954 5.553 3.209
41.155 5.512 3.211
41.364 5.475 3.191
41.564 5.481 3.229
41.774 5.512 3.287
41.984 5.560 3.374
42.184 5.620 3.488
42.385 5.707 3.597
42.594 5.767 3.681
42.794 5.828 3.725
42.994 5.855 3.718
43.204 5.851 3.653
43.404 5.832 3.567
43.604 5.828 3.469
43.814 5.842 3.397
44.024 5.867 3.347
44.224 5.881 3.316
44.434 5.908 3.286
44.644 5.924 3.218
44.844 5.925 3.143
45.048 5.944 3.043
45.254 5.973 2.949
45.454 6.017 2.888
45.654 6.071 2.855
45.854 6.122 2.829
46.064 6.137 2.794
46.275 6.120 2.748
46.475 6.088 2.678
46.675 6.066 2.601
46.884 6.083 2.535
47.085 6.148 2.509
47.294 6.267 2.541
47.495 6.390 2.607
47.694 6.472 2.666
47.904 6.561 2.742
48.114 6.624 2.812
48.324 6.680 2.874
48.524 6.754 2.940
48.734 6.862 3.056
48.934 6.956 3.174
49.134 7.002 3.260
49.344 7.052 3.368
49.556 7.040 3.406
49.764 6.934 3.345
49.964 6.759 3.212
50.174 6.567 3.058
50.374 6.393 2.940
51.004 6.293 3.038
51.204 6.370 3.194
51.414 6.382 3.291
51.615 6.345 3.322
51.824 6.232 3.275
52.024 6.084 3.199
52.234 5.950 3.148
52.434 5.890 3.152
52.634 5.904 3.218
52.844 5.998 3.334
53.054 6.122 3.450
53.264 6.240 3.540
53.464 6.322 3.600
53.664 6.364 3.634
53.874 6.377 3.646
54.075 6.390 3.644
54.285 6.425 3.637
54.494 6.490 3.618
54.704 6.565 3.595
54.914 6.679 3.588
55.124 6.752 3.565
55.334 6.816 3.515
55.545 6.830 3.431
58.804 5.365 2.721
59.004 5.322 2.727
59.204 5.270 2.757
59.414 5.238 2.832
59.625 5.227 2.921
59.834 5.235 3.000
60.035 5.239 3.021
60.244 5.278 3.043
60.444 5.364 3.071
60.654 5.455 3.127
60.864 5.572 3.248
61.064 5.550 3.419
61.264 5.576 3.529
61.464 5.504 3.448
61.675 5.472 3.513
61.884 5.407 3.433
62.094 5.335 3.350
62.294 5.303 3.270
62.504 5.290 3.209
62.704 5.244 3.171
62.904 5.191 3.138
63.114 5.104 3.108
63.324 4.999 3.092
63.534 4.889 3.048
63.734 4.816 3.009
63.944 4.777 2.961
64.154 4.816 2.943
64.364 4.863 2.995
64.564 4.911 3.082
64.764 4.952 3.165
64.974 4.972 3.235
65.174 4.988 3.292
65.384 5.025 3.348
65.585 5.068 3.334
65.785 5.159 3.418
65.994 5.302 3.529
66.194 5.480 3.663
66.404 5.651 3.806
66.604 5.799 3.949
66.804 5.924 4.060
67.014 6.014 4.108
67.217 6.086 4.104
67.424 6.166 4.075
68.144 6.467 3.963
68.344 6.453 3.856
68.544 6.383 3.726
68.744 6.278 3.535
68.954 6.176 3.357
69.154 6.099 3.226
69.364 6.058 3.172
69.564 6.021 3.156
69.764 5.982 3.133
69.974 5.948 3.115
70.184 5.905 3.087
70.394 5.840 3.028
70.604 5.777 2.941
70.804 5.726 2.876
71.004 5.671 2.821
71.214 5.638 2.784
71.414 5.559 2.733
71.614 5.486 2.699
71.824 5.406 2.678
72.024 5.337 2.668
72.234 5.300 2.649
72.445 5.312 2.637
72.654 5.387 2.679
72.865 5.522 2.767
73.074 5.692 2.897
73.275 5.803 3.001
73.484 5.915 3.127
73.684 6.001 3.228
73.884 6.074 3.292
74.094 6.161 3.341
74.304 6.270 3.402
74.514 6.410 3.499
74.714 6.526 3.629
74.914 6.630 3.808
75.125 6.689 3.966
75.334 6.716 4.072
75.544 6.711 4.118
75.745 6.692 4.155
75.954 6.705 4.211
76.155 6.698 4.273
76.684 6.633 4.387
76.895 6.542 4.373
77.096 6.416 4.331
77.298 6.212 4.211
77.504 5.972 4.027
77.714 5.760 3.856
77.915 5.620 3.751
78.124 5.539 3.723
78.325 5.534 3.736
78.534 5.548 3.767
78.734 5.543 3.777
78.934 5.534 3.739
79.144 5.492 3.645
79.354 5.441 3.512
79.564 5.411 3.377
79.764 5.430 3.305
79.964 5.512 3.317
80.174 5.655 3.405
80.374 5.822 3.550
80.584 5.979 3.705
80.784 6.122 3.861
80.995 6.231 3.993
81.204 6.338 4.107
81.414 6.454 4.210
81.614 6.578 4.302
81.814 6.678 4.392
82.154 6.795 4.452
82.355 6.810 4.430
82.556 6.801 4.391
82.764 6.781 4.363
82.974 6.726 4.309
83.184 6.648 4.232
83.384 6.554 4.141
83.594 6.445 4.060
83.794 6.343 3.984
83.994 6.277 3.933
84.204 6.209 3.907
84.414 6.256 3.950
84.624 6.310 3.958
84.834 6.381 3.982
85.045 6.423 3.974
85.254 6.461 3.941
85.464 6.480 3.896
85.674 6.513 3.887
85.874 6.587 3.947
86.085 6.709 4.063
86.294 6.862 4.204
86.496 7.005 4.323
86.704 7.091 4.357
86.905 7.114 4.298
87.114 7.064 4.163
87.315 6.938 3.974
87.515 6.784 3.814
87.794 6.635 3.704
87.994 6.576 3.667
88.204 6.573 3.653
88.414 6.590 3.646
88.624 6.583 3.585
88.824 6.533 3.496
89.024 6.409 3.347
89.234 6.240 3.194
89.434 6.041 3.059
89.644 5.858 2.952
89.844 5.705 2.859
90.044 5.614 2.790
90.254 5.563 2.726
90.464 5.518 2.669
90.664 5.456 2.580
90.874 5.393 2.518
91.074 5.351 2.506
91.284 5.373 2.573
91.495 5.442 2.685
91.704 5.597 2.868
91.904 5.764 3.030
92.114 6.032 3.310
92.314 6.264 3.568
92.524 6.407 3.744
92.734 6.442 3.843
92.945 6.398 3.863
93.154 6.313 3.844
93.354 6.243 3.863
93.564 6.193 3.914
93.774 6.153 3.949
93.984 6.122 3.970
94.184 6.047 3.921
94.394 5.961 3.855
94.604 5.863 3.770
94.804 5.716 3.642
95.014 5.579 3.521
95.225 5.462 3.439
95.426 5.366 3.402
95.634 5.320 3.404
95.834 5.292 3.369
96.034 5.278 3.291
96.245 5.295 3.185
96.454 5.308 3.104
96.654 5.358 3.055
96.864 5.421 3.063
97.074 5.502 3.125
97.276 5.625 3.261
97.484 5.789 3.449
97.694 5.960 3.622
97.895 6.100 3.757
98.104 6.225 3.833
98.304 6.315 3.883
98.505 6.380 3.908
98.714 6.394 3.889
98.914 6.388 3.904
99.114 6.357 3.966
99.324 6.281 3.971
99.534 6.183 3.914
99.744 6.091 3.843
99.954 6.023 3.788
100.155 5.988 3.765
100.364 5.959 3.747
100.564 5.905 3.697
100.774 5.858 3.652
100.984 5.783 3.556
101.184 5.725 3.473
101.384 5.688 3.416
101.585 5.672 3.370
101.794 5.724 3.397
101.994 5.807 3.484
102.204 5.877 3.567
102.404 5.920 3.661
102.614 5.959 3.766
102.814 5.957 3.789
103.015 5.936 3.776
103.225 5.926 3.774
103.434 5.929 3.778
103.644 5.962 3.788
103.844 6.003 3.802
104.045 6.035 3.810
104.254 6.044 3.789
104.454 6.035 3.747
104.654 6.026 3.696
104.857 6.023 3.655
105.064 5.996 3.590
105.264 5.979 3.524
105.474 5.969 3.470
105.684 5.984 3.476
105.885 6.021 3.548
106.094 6.057 3.640
106.295 6.090 3.747
106.504 6.110 3.849
106.714 6.128 3.941
106.924 6.137 4.035
107.134 6.169 4.157
107.334 6.227 4.290
107.545 6.316 4.435
107.754 6.420 4.577
107.954 6.529 4.703
108.164 6.651 4.824
108.374 6.769 4.942
108.584 6.860 5.040
108.784 6.917 5.113
108.984 6.951 5.182
109.195 6.963 5.233
109.404 6.967 5.274
109.604 6.973 5.320
109.814 6.997 5.395
110.024 7.015 5.472
110.224 7.000 5.481
110.424 6.935 5.414
110.635 6.843 5.314
110.844 6.699 5.157
111.046 6.548 5.000
111.254 6.433 4.889
111.454 6.381 4.848
111.654 6.366 4.850
111.864 6.365 4.880
112.065 6.341 4.875
112.274 6.307 4.870
112.475 6.258 4.866
112.684 6.217 4.845
112.884 6.237 4.864
113.094 6.311 4.918
113.294 6.427 5.018
113.495 6.497 5.085
113.704 6.568 5.177
113.904 6.551 5.195
114.105 6.452 5.125
114.305 6.310 4.996
114.514 6.154 4.844
114.724 6.070 4.749
114.934 6.048 4.702
115.144 6.101 4.731
115.344 6.200 4.812
115.544 6.288 4.883
115.754 6.314 4.875
115.964 6.281 4.799
116.164 6.216 4.706
116.374 6.157 4.611
116.574 6.132 4.545
116.784 6.148 4.515
116.984 6.199 4.519
117.184 6.253 4.542
117.394 6.280 4.568
117.594 6.218 4.551
117.804 6.081 4.468
118.004 5.939 4.364
118.214 5.762 4.215
118.424 5.601 4.060
118.635 5.531 3.967
118.846 5.497 3.902
119.054 5.476 3.875
119.264 5.440 3.841
119.474 5.357 3.755
119.684 5.235 3.633
119.884 5.097 3.489
120.084 4.994 3.361
120.284 4.933 3.258
120.494 4.930 3.192
120.704 4.980 3.184
120.904 5.078 3.239
121.104 5.182 3.321
121.314 5.270 3.401
121.537 5.332 3.476
121.744 5.406 3.544
121.945 5.471 3.650
122.154 5.562 3.797
122.354 5.651 3.958
122.554 5.740 4.098
122.754 5.846 4.267
122.964 5.972 4.470
123.164 6.081 4.618
123.364 6.165 4.734
123.574 6.222 4.817
123.774 6.249 4.878
123.984 6.253 4.923
124.195 6.246 4.967
124.404 6.230 5.000
124.614 6.183 4.997
124.825 6.107 4.957
125.034 6.023 4.900
125.234 5.935 4.838
125.444 5.849 4.777
125.644 5.794 4.739
125.844 5.732 4.687
126.045 5.684 4.631
126.254 5.655 4.581
126.455 5.641 4.535
126.664 5.657 4.532
126.875 5.699 4.555
127.085 5.742 4.604
127.295 5.776 4.660
127.504 5.804 4.700
127.714 5.841 4.733
127.914 5.887 4.751
128.124 5.945 4.788
128.334 6.007 4.836
128.534 6.072 4.897
128.744 6.137 4.977
128.954 6.201 5.078
129.164 6.267 5.166
129.364 6.287 5.222
129.566 6.331 5.254
129.774 6.373 5.264
129.974 6.407 5.257
130.184 6.422 5.251
130.384 6.412 5.255
130.594 6.375 5.256
130.794 6.312 5.228
131.005 6.210 5.159
131.214 6.106 5.075
131.424 6.009 4.981
131.634 5.946 4.890
131.844 5.902 4.795
132.054 5.891 4.740
132.254 5.903 4.719
132.464 5.926 4.716
132.665 5.935 4.695
132.874 5.939 4.661
133.074 5.947 4.618
133.274 5.964 4.574
133.474 5.999 4.552
133.677 6.051 4.560
133.885 6.118 4.608
134.094 6.189 4.699
134.295 6.244 4.801
134.504 6.277 4.888
134.714 6.281 4.923
134.914 6.266 4.903
135.115 6.251 4.880
135.324 6.254 4.882
135.525 6.279 4.916
135.734 6.301 4.963
135.944 6.344 5.030
136.154 6.393 5.099
136.364 6.409 5.126
136.564 6.399 5.108
136.774 6.364 5.037
136.984 6.319 4.937
137.194 6.282 4.840
137.404 6.263 4.783
137.619 6.264 4.757
137.824 6.281 4.737
138.025 6.312 4.730
138.234 6.324 4.704
138.435 6.293 4.637
138.644 6.254 4.579
138.849 6.193 4.511
139.054 6.138 4.474
139.255 6.095 4.471
139.464 6.080 4.517
139.674 6.075 4.587
139.877 6.068 4.651
140.077 6.050 4.687
140.284 6.027 4.699
140.494 5.994 4.699
140.694 5.939 4.657
140.904 5.884 4.599
141.104 5.852 4.539
141.314 5.849 4.502
141.514 5.856 4.490
141.714 5.879 4.493
141.914 5.920 4.525
142.114 5.959 4.589
142.314 5.996 4.655
142.514 6.039 4.702
142.717 6.110 4.728
142.924 6.196 4.784
143.134 6.315 4.895
143.335 6.452 5.061
143.545 6.610 5.264
143.754 6.743 5.424
143.964 6.828 5.511
144.164 6.877 5.533
144.374 6.885 5.530
144.574 6.869 5.514
144.775 6.857 5.516
144.985 6.860 5.533
145.194 6.885 5.563
145.404 6.927 5.608
145.604 6.951 5.633
145.804 6.958 5.644
146.004 6.943 5.669
146.214 6.867 5.661
146.424 6.767 5.610
146.634 6.645 5.546
146.835 6.552 5.480
147.045 6.487 5.394
147.254 6.450 5.331
147.464 6.436 5.292
147.666 6.426 5.251
147.875 6.398 5.238
148.076 6.351 5.214
148.284 6.302 5.172
148.485 6.258 5.124
148.694 6.241 5.095
148.904 6.261 5.074
149.104 6.311 5.099
149.314 6.356 5.114
149.524 6.383 5.138
149.734 6.366 5.117
149.934 6.299 5.034
150.134 6.210 4.909
150.344 6.105 4.758
150.714 5.923 4.476
150.915 5.893 4.397
151.125 5.875 4.318
151.334 5.883 4.258
151.534 5.826 4.212
151.734 5.787 4.193
151.944 5.772 4.185
152.145 5.753 4.200
152.354 5.781 4.223
152.554 5.871 4.286
152.764 6.033 4.356
152.974 6.194 4.436
153.184 6.289 4.522
153.384 6.352 4.556
153.594 6.381 4.597
153.794 6.343 4.644
154.004 6.388 4.722
154.204 6.458 4.851
154.414 6.573 5.007
154.615 6.729 5.166
154.824 6.912 5.352
155.034 7.056 5.513
155.244 7.156 5.628
155.444 7.174 5.691
155.654 7.101 5.683
155.864 6.981 5.636
156.074 6.874 5.590
156.275 6.806 5.566
156.594 6.859 5.691
156.794 6.906 5.685
157.005 6.973 5.700
157.215 7.032 5.725
157.424 7.054 5.684
157.624 7.074 5.633
157.825 7.113 5.633
158.034 7.150 5.672
158.234 7.275 5.785
158.434 7.362 5.926
158.634 7.520 6.103
158.844 7.644 6.242
159.044 7.709 6.317
159.254 7.689 6.311
159.454 7.587 6.231
159.664 7.482 6.176
159.874 7.315 6.038
160.075 7.266 5.971
160.844 7.017 5.556
161.044 6.893 5.404
161.254 6.656 5.145
161.464 6.461 4.949
161.675 6.233 4.708
161.877 6.055 4.515
162.254 5.869 4.298
162.454 5.840 4.267
162.664 5.829 4.249
162.874 5.832 4.268
163.084 5.854 4.320
163.285 5.894 4.368
163.494 5.947 4.398
163.694 6.014 4.470
163.894 6.101 4.538
164.104 6.200 4.660
164.315 6.283 4.774
164.525 6.375 4.908
164.735 6.507 5.076
164.944 6.659 5.260
165.144 6.822 5.439
165.344 6.943 5.586
165.545 7.048 5.698
165.754 7.097 5.740
165.954 7.077 5.716
166.155 7.029 5.677
166.364 6.964 5.600
166.568 6.935 5.599
166.774 6.968 5.659
166.984 7.077 5.811
167.184 7.197 5.960
167.394 7.336 6.101
167.594 7.401 6.153
167.794 7.367 6.087
167.994 7.233 5.957
168.204 7.013 5.812
168.404 6.910 5.737
168.604 6.784 5.674
168.804 6.719 5.683
169.017 6.674 5.722
169.224 6.603 5.741
169.424 6.495 5.632
169.625 6.312 5.408
169.825 6.102 5.198
170.034 5.909 5.044
170.234 5.762 4.952
170.435 5.657 4.893
170.644 5.590 4.840
170.854 5.561 4.782
171.064 5.539 4.676
171.264 5.505 4.528
171.474 5.457 4.363
171.674 5.416 4.243
171.884 5.403 4.193
172.094 5.417 4.187
172.304 5.465 4.207
172.514 5.523 4.202
172.714 5.566 4.145
172.924 5.617 4.080
173.124 5.651 4.011
173.324 5.665 3.947
173.524 5.657 3.899
173.724 5.674 3.885
173.935 5.725 3.944
174.144 5.831 4.084
174.354 6.015 4.340
174.564 6.191 4.569
174.764 6.360 4.783
174.974 6.480 4.933
175.184 6.538 5.031
175.385 6.540 5.086
175.586 6.503 5.116
175.794 6.452 5.157
175.994 6.421 5.188
176.205 6.403 5.261
176.414 6.405 5.340
176.624 6.413 5.425
176.824 6.398 5.461
177.025 6.347 5.461
177.234 6.255 5.396
177.444 6.132 5.263
177.644 6.018 5.152
177.854 5.884 5.001
178.064 5.801 4.912
178.494 5.766 4.890
178.695 5.748 4.758
178.904 5.719 4.602
179.105 5.666 4.440
179.305 5.606 4.278
179.514 5.543 4.145
179.714 5.494 4.046
179.924 5.464 3.995
180.136 5.503 4.033
180.345 5.609 4.125
180.545 5.771 4.252
180.754 5.947 4.358
180.964 6.064 4.395
181.174 6.141 4.399
181.374 6.202 4.393
181.584 6.262 4.387
181.794 6.335 4.403
181.994 6.426 4.445
182.204 6.516 4.508
182.414 6.596 4.577
182.614 6.639 4.616
182.824 6.625 4.606
183.024 6.574 4.580
183.234 6.530 4.577
183.704 6.551 4.732
183.904 6.588 4.763
184.105 6.679 4.847
184.314 6.772 4.923
184.515 6.853 4.984
184.725 6.898 5.024
184.925 6.921 5.064
185.134 6.906 5.085
185.334 6.872 5.105
185.534 6.829 5.121
185.745 6.777 5.130
185.954 6.720 5.109
186.155 6.647 5.035
186.356 6.560 4.929
186.564 6.478 4.842
186.764 6.406 4.778
186.974 6.359 4.751
187.184 6.348 4.767
187.394 6.363 4.809
187.594 6.390 4.849
187.804 6.422 4.902
188.014 6.452 4.967
188.214 6.478 5.047
188.424 6.494 5.137
188.634 6.507 5.243
188.834 6.510 5.294
189.034 6.509 5.304
189.244 6.488 5.305
189.444 6.457 5.274
189.654 6.398 5.181
189.864 6.321 5.094
190.334 6.154 4.947
190.534 6.151 4.892
190.744 6.153 4.839
190.944 6.160 4.776
191.145 6.164 4.708
191.345 6.159 4.643
191.554 6.153 4.590
191.754 6.148 4.560
191.964 6.147 4.553
192.165 6.147 4.563
192.374 6.155 4.591
192.574 6.168 4.624
192.774 6.171 4.634
192.984 6.159 4.602
193.184 6.125 4.533
193.384 6.073 4.448
193.594 5.993 4.345
193.804 5.890 4.213
194.014 5.789 4.068
194.224 5.723 3.959
194.424 5.687 3.876
194.624 5.681 3.810
194.824 5.680 3.724
195.034 5.682 3.616
195.234 5.689 3.493
195.444 5.719 3.376
195.644 5.766 3.292
195.844 5.819 3.254
196.054 5.882 3.242
196.264 5.930 3.238
196.475 5.949 3.213
196.684 5.932 3.133
196.884 5.878 3.014
197.095 5.801 2.880
197.304 5.717 2.759
197.505 5.663 2.681
197.714 5.657 2.648
197.914 5.675 2.649
198.124 5.720 2.687
198.334 5.773 2.726
198.534 5.815 2.757
198.734 5.844 2.783
198.935 5.883 2.850
199.144 5.927 2.949
199.357 6.010 3.126
199.564 6.082 3.261
199.765 6.102 3.312
199.975 6.064 3.261
200.184 5.977 3.144
200.384 5.872 3.002
200.589 5.771 2.878
200.794 5.733 2.854
200.997 5.735 2.857
201.205 5.780 2.938
201.414 5.828 3.018
201.615 5.883 3.103
201.824 5.913 3.160
202.024 5.910 3.189
202.234 5.911 3.235
202.434 5.912 3.263
202.634 5.914 3.315
202.834 5.920 3.384
203.044 5.914 3.476
203.244 5.904 3.582
203.445 5.871 3.626
203.657 5.798 3.603
203.864 5.706 3.547
204.064 5.654 3.534
204.274 5.629 3.543
204.484 5.613 3.565
204.694 5.551 3.508
204.904 5.465 3.409
205.104 5.360 3.275
205.304 5.260 3.149
205.514 5.227 3.097
205.714 5.187 3.055
205.914 5.186 3.035
206.125 5.154 3.027
206.334 5.175 3.032
206.534 5.221 3.023
206.744 5.300 3.066
206.954 5.400 3.134
207.164 5.526 3.256
207.364 5.655 3.395
207.574 5.746 3.518
207.784 5.800 3.616
207.994 5.856 3.703
208.195 5.929 3.797
208.404 6.017 3.917
208.604 6.120 4.034
208.814 6.251 4.186
209.024 6.400 4.366
209.224 6.539 4.521
209.434 6.693 4.690
209.638 6.827 4.856
209.844 6.930 5.004
210.044 6.989 5.113
210.254 7.002 5.189
210.454 6.990 5.240
210.654 6.996 5.305
210.864 7.016 5.380
211.064 7.062 5.468
211.274 7.096 5.527
211.484 7.107 5.551
211.694 7.067 5.520
211.894 6.972 5.445
212.104 6.885 5.376
212.314 6.821 5.327
212.525 6.786 5.302
212.734 6.788 5.304
212.945 6.775 5.298
213.155 6.718 5.267
213.364 6.670 5.241
213.574 6.610 5.203
213.774 6.571 5.184
213.975 6.505 5.139
214.184 6.439 5.079
214.384 6.357 4.995
214.584 6.276 4.911
214.787 6.210 4.843
214.994 6.158 4.786
215.205 6.110 4.727
215.414 6.066 4.655
215.618 6.014 4.577
215.824 5.945 4.490
216.024 5.866 4.395
216.224 5.801 4.310
216.425 5.778 4.259
216.626 5.718 4.172
216.838 5.692 4.116
217.044 5.673 4.066
217.254 5.647 4.007
217.454 5.594 3.916
217.654 5.552 3.838
217.864 5.472 3.719
218.074 5.405 3.613
218.275 5.358 3.530
218.475 5.350 3.476
218.685 5.363 3.459
218.894 5.400 3.455
219.094 5.436 3.432
219.309 5.479 3.398
219.514 5.530 3.381
219.729 5.620 3.421
219.935 5.715 3.501
220.144 5.787 3.596
220.345 5.861 3.708
220.554 5.880 3.831
220.764 5.922 3.939
220.964 5.940 4.040
221.174 5.942 4.133
221.374 5.928 4.199
221.585 5.926 4.284
221.794 5.951 4.400
222.004 5.997 4.546
222.214 6.060 4.715
222.414 6.105 4.844
222.624 6.134 4.953
222.826 6.165 5.025
223.034 6.196 5.085
223.234 6.221 5.122
223.444 6.202 5.106
223.645 6.190 5.061
223.854 6.102 4.974
224.056 6.012 4.912
224.264 5.936 4.870
224.464 2.517 7.550
224.664 nan inf
224.864 nan inf
225.075 nan inf
225.277 nan inf
225.484 nan inf
225.684 nan inf
225.894 nan inf
226.094 nan inf
226.304 nan inf
226.504 nan inf
226.715 nan inf
226.924 nan inf
227.124 nan inf
227.334 nan inf
227.544 nan inf
227.744 nan inf
227.945 nan inf


==> figure11_data.txt <==
sigma_r sigma_az avg min
3.500 0.250 3.634 0.665
4.500 0.310 3.619 0.422
0.500 0.070 3.462 1.743
2.500 0.190 3.573 1.124
3.000 0.220 3.593 0.895
2.000 0.160 3.526 1.045
4.000 0.280 3.403 0.479
1.000 0.100 3.427 1.432
0.000 0.040 3.441 2.071
1.500 0.130 3.547 1.237


==> figure12_uvdar_accuracy.txt <==
mean_dist mean_r mean_yaw mean_x mean_y mean_z std_dist std_r std_yaw std_x std_y std_z rmse_dist rmse_r rmse_yaw rmse_x rmse_y rmse_z norm_dist norm_r norm_yaw norm_x norm_y norm_z
1.53 0.09 0.01 -0.24 -0.08 -0.18 0.75 1.16 0.17 0.94 1.23 0.63 1.70 1.16 0.17 0.97 1.24 0.65 12.11 7.01 44.26 7.13 6.67 8.93


==> figure12_uvdar_histograms.txt <==
bins_d data_d bins_r data_r bins_yaw data_yaw bins_dx data_dx bins_dy data_dy bins_dz data_dz
0.033 0.000 -3.583 0.000 -0.581 0.001 -3.633 0.000 -4.911 0.000 -3.626 0.000
0.115 0.001 -3.441 0.000 -0.558 0.000 -3.493 0.001 -4.761 0.000 -3.515 0.000
0.198 0.005 -3.298 0.000 -0.536 0.001 -3.353 0.001 -4.611 0.000 -3.403 0.000
0.280 0.009 -3.155 0.000 -0.513 0.002 -3.212 0.002 -4.461 0.000 -3.291 0.000
0.363 0.014 -3.013 0.000 -0.491 0.002 -3.072 0.001 -4.311 0.000 -3.179 0.000
0.445 0.017 -2.870 0.000 -0.468 0.002 -2.932 0.000 -4.161 0.000 -3.067 0.000
0.528 0.021 -2.727 0.001 -0.445 0.003 -2.791 0.001 -4.012 0.000 -2.955 0.000
0.611 0.028 -2.584 0.002 -0.423 0.003 -2.651 0.002 -3.862 0.000 -2.843 0.000
0.693 0.035 -2.442 0.003 -0.400 0.003 -2.511 0.003 -3.712 0.001 -2.731 0.001
0.776 0.039 -2.299 0.006 -0.378 0.003 -2.371 0.003 -3.562 0.001 -2.619 0.000
0.858 0.048 -2.156 0.007 -0.355 0.005 -2.230 0.006 -3.412 0.002 -2.507 0.001
0.941 0.046 -2.014 0.009 -0.332 0.005 -2.090 0.008 -3.262 0.003 -2.395 0.000
1.023 0.052 -1.871 0.010 -0.310 0.007 -1.950 0.012 -3.112 0.003 -2.283 0.000
1.106 0.055 -1.728 0.014 -0.287 0.009 -1.810 0.015 -2.962 0.005 -2.171 0.000
1.188 0.053 -1.586 0.018 -0.265 0.014 -1.669 0.016 -2.812 0.006 -2.059 0.001
1.271 0.055 -1.443 0.025 -0.242 0.017 -1.529 0.020 -2.662 0.006 -1.947 0.001
1.354 0.049 -1.300 0.028 -0.220 0.022 -1.389 0.028 -2.512 0.007 -1.835 0.003
1.436 0.046 -1.158 0.030 -0.197 0.028 -1.248 0.033 -2.362 0.008 -1.723 0.004
1.519 0.045 -1.015 0.040 -0.174 0.025 -1.108 0.042 -2.213 0.012 -1.611 0.004
1.601 0.044 -0.872 0.046 -0.152 0.035 -0.968 0.053 -2.063 0.015 -1.499 0.005
1.684 0.034 -0.729 0.045 -0.129 0.039 -0.828 0.055 -1.913 0.015 -1.388 0.010
1.766 0.031 -0.587 0.053 -0.107 0.048 -0.687 0.056 -1.763 0.018 -1.276 0.015
1.849 0.027 -0.444 0.051 -0.084 0.051 -0.547 0.062 -1.613 0.022 -1.164 0.030
1.931 0.027 -0.301 0.057 -0.061 0.045 -0.407 0.074 -1.463 0.026 -1.052 0.042
2.014 0.024 -0.159 0.055 -0.039 0.045 -0.267 0.073 -1.313 0.032 -0.940 0.046
2.097 0.019 -0.016 0.057 -0.016 0.046 -0.126 0.066 -1.163 0.041 -0.828 0.038
2.179 0.020 0.127 0.049 0.006 0.054 0.014 0.067 -1.013 0.045 -0.716 0.040
2.262 0.018 0.269 0.050 0.029 0.063 0.154 0.051 -0.863 0.044 -0.604 0.054
2.344 0.017 0.412 0.047 0.052 0.063 0.295 0.045 -0.713 0.048 -0.492 0.056
2.427 0.012 0.555 0.044 0.074 0.057 0.435 0.039 -0.563 0.044 -0.380 0.068
2.509 0.012 0.697 0.031 0.097 0.051 0.575 0.036 -0.414 0.044 -0.268 0.095
2.592 0.010 0.840 0.029 0.119 0.045 0.715 0.027 -0.264 0.040 -0.156 0.095
2.674 0.008 0.983 0.027 0.142 0.043 0.856 0.022 -0.114 0.041 -0.044 0.066
2.757 0.007 1.126 0.023 0.165 0.036 0.996 0.014 0.036 0.040 0.068 0.046
2.840 0.008 1.268 0.021 0.187 0.034 1.136 0.013 0.186 0.041 0.180 0.042
2.922 0.008 1.411 0.015 0.210 0.022 1.277 0.012 0.336 0.043 0.292 0.046
3.005 0.006 1.554 0.014 0.232 0.015 1.417 0.008 0.486 0.040 0.404 0.059
3.087 0.006 1.696 0.011 0.255 0.011 1.557 0.006 0.636 0.039 0.516 0.054
3.170 0.008 1.839 0.011 0.277 0.008 1.697 0.005 0.786 0.040 0.628 0.028
3.252 0.005 1.982 0.010 0.300 0.006 1.838 0.002 0.936 0.037 0.739 0.012
3.335 0.005 2.124 0.009 0.323 0.003 1.978 0.003 1.086 0.040 0.851 0.007
3.417 0.005 2.267 0.007 0.345 0.002 2.118 0.002 1.236 0.033 0.963 0.005
3.500 0.004 2.410 0.008 0.368 0.002 2.258 0.001 1.385 0.027 1.075 0.005
3.583 0.004 2.552 0.007 0.390 0.003 2.399 0.001 1.535 0.022 1.187 0.008
3.665 0.002 2.695 0.006 0.413 0.003 2.539 0.002 1.685 0.016 1.299 0.005
3.748 0.002 2.838 0.006 0.436 0.003 2.679 0.002 1.835 0.012 1.411 0.001
3.830 0.001 2.981 0.006 0.458 0.003 2.820 0.001 1.985 0.009 1.523 0.001
3.913 0.001 3.123 0.006 0.481 0.002 2.960 0.001 2.135 0.006 1.635 0.001
3.995 0.001 3.266 0.003 0.503 0.001 3.100 0.001 2.285 0.006 1.747 0.000
4.078 0.000 3.409 0.002 0.526 0.001 3.240 0.001 2.435 0.004 1.859 0.000
4.160 0.000 3.551 0.000 0.549 0.001 3.381 0.001 2.585 0.003 1.971 0.000
4.243 0.000 3.694 0.000 0.571 0.000 3.521 0.000 2.735 0.002 2.083 0.000
4.326 0.000 3.837 0.000 0.594 0.001 3.661 0.000 2.885 0.003 2.195 0.000
4.408 0.000 3.979 0.000 0.616 0.001 3.801 0.000 3.035 0.002 2.307 0.000
4.491 0.001 4.122 0.000 0.639 0.001 3.942 0.000 3.184 0.001 2.419 0.000
4.573 0.001 4.265 0.000 0.662 0.001 4.082 0.000 3.334 0.000 2.531 0.000
4.656 0.000 4.407 0.001 0.684 0.000 4.222 0.000 3.484 0.000 2.643 0.000
4.738 0.000 4.550 0.000 0.707 0.001 4.363 0.001 3.634 0.000 2.755 0.000
4.821 0.000 4.693 0.000 0.729 0.001 4.503 0.000 3.784 0.000 2.867 0.000
4.903 0.000 4.836 0.000 0.752 0.000 4.643 0.000 3.934 0.000 2.978 0.000


==> figure13_data.txt <==
t uvdar_r uvdar_az uvdar_el rtk_r rtk_az rtk_el
0.900 6.211 -1.668 -0.644 6.074 -1.659 -0.911
1.900 6.211 -1.669 -0.395 6.125 -1.659 -0.564
3.000 6.537 -1.667 -0.293 6.131 -1.657 -0.450
4.000 6.651 -1.686 -0.330 6.103 -1.661 -0.462
5.000 6.405 -1.690 -0.353 6.055 -1.677 -0.564
6.100 6.552 -1.712 -0.454 6.068 -1.693 -0.693
8.000 6.840 -1.726 -0.510 6.145 -1.708 -0.806
9.100 6.473 -1.735 -0.539 6.095 -1.719 -0.805
10.200 6.364 -1.740 -0.553 5.997 -1.721 -0.807
11.200 6.375 -1.730 -0.506 5.804 -1.715 -0.772
12.200 6.050 -1.718 -0.469 5.540 -1.705 -0.762
13.300 5.824 -1.714 -0.454 5.320 -1.697 -0.687
14.300 5.836 -1.725 -0.477 5.314 -1.720 -0.737
15.300 5.728 -1.768 -0.574 5.341 -1.751 -0.842
23.400 5.709 -1.803 -0.599 5.197 -1.787 -0.899
24.500 5.493 -1.822 -0.672 5.066 -1.801 -0.950
25.500 5.378 -1.824 -0.690 5.053 -1.808 -0.979
26.500 5.567 -1.878 -0.768 5.087 -1.829 -1.037
28.100 5.614 -1.872 -0.742 5.276 -1.862 -1.040
29.200 5.762 -1.906 -0.786 5.394 -1.873 -1.063
30.500 5.726 -1.909 -0.813 5.528 -1.883 -1.113
31.600 5.829 -1.951 -0.859 5.578 -1.877 -1.114
34.500 6.139 -1.886 -0.777 5.652 -1.849 -1.076
36.100 6.215 -1.874 -0.746 5.576 -1.822 -1.037
37.200 5.655 -1.855 -0.685 5.603 -1.826 -0.977
38.700 6.165 -1.863 -0.737 5.631 -1.835 -1.036
39.800 5.948 -1.877 -0.769 5.670 -1.855 -1.066
40.900 6.095 -1.910 -0.803 5.601 -1.871 -1.073
41.900 6.179 -1.887 -0.768 5.508 -1.844 -1.058
43.100 5.774 -1.830 -0.670 5.370 -1.787 -0.940
44.100 5.828 -1.742 -0.475 5.280 -1.703 -0.663
45.200 5.434 -1.636 -0.213 5.156 -1.597 -0.164
46.300 5.458 -1.483 0.328 5.101 -1.466 0.564
47.400 5.400 -1.390 0.644 5.108 -1.358 0.882
48.500 4.837 -1.258 1.005 5.194 -1.250 1.119
49.600 4.996 -1.153 1.149 5.296 -1.158 1.211
50.700 5.205 -1.119 1.197 5.330 -1.112 1.235
51.700 5.505 -1.085 1.243 5.358 -1.046 1.288
52.800 4.991 -0.993 1.292 5.223 -1.016 1.256
53.900 4.934 -0.975 1.320 4.861 -1.006 1.271
54.900 4.495 -0.955 1.318 4.545 -1.026 1.242
55.900 3.858 -0.973 1.269 4.358 -1.083 1.186
57.000 4.064 -1.190 1.048 4.231 -1.190 1.054
58.100 3.826 -1.279 0.860 4.121 -1.323 0.871
59.100 4.055 -1.285 0.839 4.073 -1.446 0.547
60.200 4.476 -1.555 0.079 4.102 -1.574 -0.017
61.400 4.464 -1.718 -0.425 4.207 -1.714 -0.665
62.700 4.955 -1.922 -0.797 4.457 -1.879 -1.034
63.800 4.751 -2.062 -0.954 4.778 -1.996 -1.210
64.800 4.628 -2.089 -1.011 5.216 -2.057 -1.274
65.900 5.480 -2.114 -1.021 5.581 -2.085 -1.297
67.000 5.982 -2.077 -1.019 5.967 -2.064 -1.286
68.300 6.449 -2.079 -1.020 6.478 -2.010 -1.294
69.900 6.752 -1.984 -0.941 7.088 -1.940 -1.238
79.500 9.706 -1.673 -0.484 10.385 -1.646 -0.766
80.500 10.225 -1.614 -0.261 10.242 -1.592 -0.280
81.600 9.808 -1.551 0.057 10.126 -1.542 0.330
86.300 9.945 -1.368 0.868 9.492 -1.370 1.149
87.300 9.952 -1.360 0.920 9.131 -1.363 1.181
88.300 9.821 -1.355 0.925 8.635 -1.359 1.152
89.400 8.893 -1.344 0.911 8.055 -1.357 1.150
90.500 8.374 -1.363 0.821 7.749 -1.375 1.062
91.600 6.941 -1.397 0.709 7.441 -1.408 0.999
92.700 6.419 -1.437 0.576 7.361 -1.462 0.806
93.700 7.227 -1.532 0.155 7.364 -1.530 0.363
94.700 7.586 -1.615 -0.203 7.389 -1.605 -0.294
95.800 7.708 -1.653 -0.354 7.309 -1.645 -0.578
96.800 7.612 -1.690 -0.447 7.190 -1.679 -0.700
98.500 6.900 -1.712 -0.490 6.547 -1.697 -0.785
99.500 6.469 -1.727 -0.514 6.034 -1.714 -0.799
100.800 5.967 -1.758 -0.547 5.287 -1.737 -0.821
101.800 5.387 -1.747 -0.523 4.890 -1.735 -0.813
102.900 5.021 -1.727 -0.464 4.584 -1.714 -0.700
103.900 4.943 -1.647 -0.239 4.468 -1.632 -0.332
105.100 4.469 -1.503 0.267 4.352 -1.504 0.387
106.200 4.672 -1.322 0.814 4.257 -1.332 0.952
107.200 3.777 -1.226 1.005 4.252 -1.188 1.112
108.200 3.698 -1.009 1.299 4.324 -1.085 1.228
109.300 4.250 -0.982 1.310 4.490 -1.029 1.259
110.300 4.698 -0.965 1.341 4.710 -0.996 1.250
111.300 5.212 -0.955 1.369 5.003 -1.024 1.287
112.300 5.642 -1.050 1.282 5.421 -1.074 1.282
113.400 5.972 -1.080 1.273 5.855 -1.090 1.278
114.500 6.535 -1.088 1.254 6.172 -1.099 1.275
115.500 6.039 -1.046 1.299 6.285 -1.122 1.271
116.500 6.178 -1.129 1.217 6.003 -1.132 1.249
117.600 5.635 -1.117 1.224 5.478 -1.152 1.222
118.700 4.868 -1.186 1.115 5.168 -1.215 1.166
119.800 4.478 -1.293 0.909 5.011 -1.306 1.008
120.900 5.225 -1.337 0.819 5.218 -1.378 0.897
121.900 5.390 -1.441 0.527 5.599 -1.454 0.732
123.000 5.394 -1.513 0.237 6.058 -1.520 0.367
124.000 5.037 -1.581 -0.060 6.476 -1.571 0.002
125.000 5.069 -1.631 -0.315 6.859 -1.612 -0.392
126.100 7.002 -1.631 -0.269 7.217 -1.626 -0.493
127.200 7.984 -1.614 -0.218 7.721 -1.606 -0.339
128.200 7.618 -1.560 0.005 7.970 -1.559 0.130
130.900 8.761 -1.393 0.779 8.445 -1.398 1.078
131.900 8.325 -1.351 0.920 8.544 -1.341 1.194
133.000 8.384 -1.291 1.071 8.470 -1.297 1.258
134.100 6.993 -1.276 1.098 8.401 -1.267 1.274
135.200 7.243 -1.219 1.170 8.005 -1.234 1.270
136.200 7.461 -1.208 1.160 7.522 -1.214 1.273
137.300 6.904 -1.188 1.184 7.070 -1.195 1.263
138.400 6.596 -1.168 1.194 6.485 -1.176 1.276
139.500 6.354 -1.147 1.205 6.098 -1.158 1.272
140.500 5.944 -1.127 1.240 5.783 -1.143 1.263
141.600 5.427 -1.094 1.278 5.563 -1.110 1.276
142.700 5.510 -1.077 1.302 5.322 -1.100 1.290
143.700 5.277 -1.117 1.239 5.288 -1.127 1.268
144.700 5.424 -1.131 1.232 5.242 -1.194 1.214
145.800 5.211 -1.237 1.084 5.042 -1.256 1.166
146.900 5.007 -1.306 0.940 4.913 -1.310 1.067
147.900 4.749 -1.325 0.874 4.798 -1.376 0.911
149.000 4.424 -1.394 0.657 4.843 -1.399 0.832
150.000 4.325 -1.390 0.672 4.910 -1.395 0.871
151.100 4.379 -1.395 0.667 4.906 -1.398 0.867
152.100 4.840 -1.390 0.692 4.883 -1.399 0.878
153.200 4.995 -1.380 0.727 4.941 -1.395 0.891
154.300 5.197 -1.377 0.733 5.037 -1.398 0.846
155.500 4.604 -1.398 0.672 5.132 -1.399 0.930
156.500 4.807 -1.401 0.679 5.218 -1.408 0.865
157.600 4.560 -1.383 0.748 5.278 -1.423 0.853
158.600 4.636 -1.414 0.623 5.360 -1.419 0.847
159.900 4.523 -1.399 0.690 5.371 -1.402 0.886
160.900 5.453 -1.340 0.869 5.320 -1.391 0.940
162.000 4.510 -1.361 0.802 5.231 -1.374 0.968
163.100 4.501 -1.359 0.796 5.165 -1.369 0.980
164.200 5.142 -1.360 0.826 5.086 -1.368 0.993
165.300 5.429 -1.303 0.975 5.065 -1.364 1.034
166.300 4.764 -1.350 0.821 5.070 -1.370 0.979
167.400 5.427 -1.363 0.784 5.019 -1.391 0.888
168.400 5.082 -1.437 0.547 5.065 -1.412 0.834
169.400 5.287 -1.371 0.768 5.171 -1.422 0.797
170.500 5.213 -1.434 0.568 5.387 -1.444 0.744
171.500 4.913 -1.463 0.448 5.921 -1.473 0.713
173.100 6.576 -1.468 0.445 6.638 -1.495 0.661
174.200 7.200 -1.487 0.352 7.046 -1.497 0.562
175.300 7.664 -1.505 0.264 7.360 -1.505 0.416
176.400 7.776 -1.489 0.289 7.522 -1.497 0.323
177.400 7.340 -1.497 0.256 7.455 -1.496 0.303
178.400 7.751 -1.500 0.248 7.409 -1.508 0.253
179.500 7.689 -1.536 0.146 7.441 -1.532 0.157
180.600 7.959 -1.572 0.045 7.456 -1.562 0.038
181.700 7.895 -1.598 -0.027 7.501 -1.586 -0.061
182.800 7.694 -1.616 -0.077 7.485 -1.634 -0.270
183.800 7.914 -1.662 -0.201 7.560 -1.648 -0.320
184.900 7.469 -1.676 -0.217 7.623 -1.652 -0.317
185.900 7.755 -1.667 -0.192 7.527 -1.645 -0.299
186.900 7.724 -1.637 -0.119 7.443 -1.620 -0.191
188.000 6.567 -1.589 0.004 7.255 -1.565 0.024
189.100 7.321 -1.504 0.229 7.104 -1.496 0.272
190.200 7.177 -1.421 0.435 6.907 -1.411 0.525
191.200 7.065 -1.333 0.624 6.854 -1.341 0.697
192.300 7.196 -1.261 0.759 6.823 -1.279 0.798
193.300 6.666 -1.209 0.856 6.845 -1.229 0.879
194.400 7.069 -1.183 0.905 6.893 -1.212 0.921
195.500 7.392 -1.182 0.899 6.982 -1.209 0.921
196.500 7.266 -1.178 0.903 7.002 -1.205 0.912
197.600 7.226 -1.187 0.890 7.028 -1.212 0.917
198.700 7.348 -1.170 0.908 7.023 -1.181 0.956
199.700 6.715 -1.071 1.013 7.130 -1.120 1.024
200.800 6.970 -1.047 1.088 7.202 -1.053 1.098
201.800 7.433 -1.005 1.147 7.198 -1.029 1.156
204.100 8.852 -0.982 1.398 6.968 -1.013 1.378
205.100 7.270 -0.994 1.376 6.959 -1.015 1.347
206.100 7.226 -1.010 1.372 6.875 -1.021 1.370
207.100 6.764 -1.027 1.358 6.823 -1.081 1.352
208.200 5.798 -1.437 0.556 6.664 -1.461 0.834
209.200 6.786 -1.521 0.207 7.018 -1.533 0.364
210.300 7.777 -1.664 -0.415 7.382 -1.634 -0.603
211.400 7.837 -1.634 -0.289 7.334 -1.610 -0.359
212.400 7.793 -1.622 -0.255 7.298 -1.610 -0.381
213.500 7.588 -1.637 -0.296 7.151 -1.618 -0.426
214.600 7.601 -1.643 -0.330 7.076 -1.620 -0.426
215.700 7.307 -1.626 -0.266 7.113 -1.607 -0.339
216.800 7.407 -1.624 -0.268 7.112 -1.604 -0.326
217.800 7.500 -1.622 -0.257 7.093 -1.595 -0.237
219.100 7.183 -1.405 0.707 6.804 -1.409 1.003
220.200 6.722 -1.187 1.214 6.642 -1.173 1.323
221.300 6.755 -0.994 1.414 6.704 -1.006 1.389
222.300 6.462 -0.935 1.415 5.469 -0.912 1.369
223.400 5.559 -0.902 1.417 5.123 -0.935 1.361
224.500 4.584 -0.862 1.393 4.324 -0.895 1.307
225.600 4.569 -0.885 1.401 4.594 -0.952 1.282
226.700 4.856 -0.894 1.394 4.579 -1.039 1.266
227.800 4.192 -1.329 0.852 4.505 -1.365 0.963
229.100 5.192 -1.725 -0.546 4.980 -1.678 -0.703
234.100 5.967 -1.968 -0.978 5.728 -1.936 -1.277
236.200 7.164 -2.070 -1.109 7.479 -2.043 -1.406
240.200 8.431 -1.645 -0.406 8.348 -1.618 -0.612
243.500 7.813 -1.340 0.984 8.421 -1.328 1.267
244.600 8.197 -1.200 1.264 8.187 -1.213 1.354
245.600 8.072 -1.197 1.216 6.902 -1.200 1.313
246.700 6.916 -1.175 1.238 6.475 -1.194 1.286
247.800 6.396 -1.403 0.696 6.028 -1.412 0.982
250.800 7.346 -1.525 0.192 6.740 -1.540 0.329
252.000 7.078 -1.692 -0.532 6.729 -1.673 -0.825
255.000 6.099 -1.813 -0.744 5.341 -1.736 -1.000
256.300 5.291 -1.454 0.485 5.014 -1.452 0.724
257.400 3.994 -1.211 1.168 5.125 -1.128 1.308
258.400 5.225 -1.016 1.376 5.194 -1.030 1.339
259.500 4.548 -1.028 1.383 6.156 -1.064 1.363
260.600 6.001 -1.095 1.347 7.533 -1.129 1.381
261.600 7.694 -1.128 1.325 8.081 -1.166 1.359
262.600 8.460 -1.160 1.266 8.544 -1.171 1.286
263.700 9.032 -1.167 1.095 8.656 -1.182 1.127
264.800 8.772 -1.188 1.047 8.749 -1.226 1.086
265.800 8.270 -1.353 0.710 8.632 -1.377 0.822
266.900 8.677 -1.546 0.105 8.793 -1.534 0.204
268.000 8.589 -1.603 -0.082 8.038 -1.609 -0.205
269.100 7.485 -1.690 -0.282 6.898 -1.667 -0.411
270.100 6.992 -1.580 0.011 6.553 -1.529 0.185
271.100 6.625 -1.387 0.552 6.200 -1.335 0.808
272.200 6.576 -1.149 1.035 6.406 -1.109 1.103
273.200 5.617 -0.913 1.277 6.267 -0.912 1.211
274.200 5.714 -0.771 1.330 5.468 -0.760 1.225
275.200 4.731 -0.858 1.239 4.951 -0.876 1.142
276.300 4.421 -1.069 0.917 4.161 -1.116 0.855
277.300 4.266 -1.372 0.464 4.053 -1.471 0.259
278.500 3.965 -1.977 -0.625 4.635 -1.906 -0.776
279.600 4.547 -2.059 -0.791 5.801 -2.045 -1.034
280.700 6.445 -2.019 -0.809 7.069 -1.956 -1.046
282.700 7.605 -1.799 -0.637 9.273 -1.746 -0.830
283.700 8.297 -1.633 -0.192 9.151 -1.617 -0.273
284.900 8.254 -1.432 0.517 9.068 -1.425 0.730
286.000 8.645 -1.227 1.043 9.044 -1.220 1.160
287.100 8.826 -1.119 1.163 8.340 -1.125 1.216
288.200 8.210 -1.214 1.006 7.699 -1.258 1.049
289.200 7.910 -1.262 0.893 7.395 -1.291 0.954
290.200 7.626 -1.442 0.435 7.396 -1.489 0.382
291.300 7.818 -1.671 -0.266 7.664 -1.649 -0.402
292.400 8.079 -1.686 -0.315 7.902 -1.687 -0.560
293.400 7.970 -1.756 -0.476 7.530 -1.740 -0.715
294.500 7.102 -1.817 -0.525 6.225 -1.802 -0.749
295.500 6.593 -1.854 -0.557 6.159 -1.787 -0.716
296.600 6.692 -1.799 -0.517 7.047 -1.765 -0.765
297.600 7.056 -1.700 -0.330 7.283 -1.633 -0.301
298.700 6.720 -1.563 0.050 7.541 -1.532 0.198
299.700 7.824 -1.494 0.279 7.241 -1.484 0.413
300.700 7.551 -1.486 0.302 7.188 -1.483 0.411
301.800 7.411 -1.494 0.277 7.197 -1.493 0.373
302.800 7.664 -1.491 0.284 7.259 -1.492 0.367
303.900 7.505 -1.487 0.299 7.292 -1.489 0.381
305.000 7.512 -1.484 0.307 7.266 -1.483 0.404
306.100 7.518 -1.481 0.316 7.323 -1.487 0.389
307.100 6.525 -1.499 0.261 7.317 -1.498 0.335
308.100 7.479 -1.514 0.213 7.170 -1.510 0.295
309.200 7.373 -1.529 0.167 7.056 -1.524 0.220
310.300 7.136 -1.534 0.151 7.030 -1.531 0.189
311.300 7.310 -1.533 0.154 6.950 -1.526 0.207
312.400 7.508 -1.535 0.149 6.892 -1.528 0.193
313.400 7.173 -1.535 0.147 6.844 -1.531 0.185
314.400 7.005 -1.522 0.187 6.881 -1.520 0.232
315.500 7.189 -1.516 0.205 6.912 -1.511 0.283
316.500 7.394 -1.513 0.214 6.943 -1.506 0.292
317.600 7.422 -1.506 0.232 6.832 -1.500 0.323
318.600 6.997 -1.497 0.255 6.731 -1.494 0.331
319.600 7.034 -1.501 0.238 6.688 -1.497 0.310
320.600 7.076 -1.512 0.213 6.688 -1.505 0.290
321.700 6.393 -1.524 0.180 6.723 -1.503 0.298
322.700 6.944 -1.510 0.219 6.821 -1.507 0.282
323.700 6.273 -1.526 0.173 6.981 -1.525 0.206
324.800 7.434 -1.541 0.129 7.082 -1.531 0.199
325.900 7.351 -1.527 0.172 7.157 -1.519 0.246
326.900 6.813 -1.515 0.209 7.184 -1.511 0.285
328.000 7.557 -1.509 0.229 7.309 -1.505 0.308
329.100 7.625 -1.506 0.241 7.313 -1.503 0.328
330.100 7.462 -1.512 0.218 7.349 -1.508 0.300
331.100 7.613 -1.521 0.193 7.454 -1.515 0.271
332.100 7.753 -1.525 0.177 7.563 -1.519 0.257
333.200 7.841 -1.520 0.194 7.607 -1.513 0.288
334.300 7.670 -1.522 0.188 7.694 -1.518 0.269
335.400 7.334 -1.529 0.166 7.664 -1.522 0.252
336.400 7.738 -1.523 0.186 7.661 -1.517 0.272
337.400 8.128 -1.531 0.158 7.658 -1.517 0.272
338.500 7.651 -1.514 0.212 7.640 -1.511 0.302
339.500 8.199 -1.513 0.216 7.658 -1.507 0.318
340.600 8.015 -1.512 0.221 7.645 -1.510 0.313
341.600 8.022 -1.514 0.213 7.643 -1.510 0.310
342.700 7.779 -1.503 0.250 7.680 -1.500 0.351
343.700 7.836 -1.497 0.268 7.636 -1.492 0.384
344.700 7.653 -1.493 0.283 7.647 -1.490 0.398
345.800 7.371 -1.494 0.275 7.668 -1.488 0.398
346.800 7.429 -1.490 0.289 7.698 -1.489 0.403
347.900 8.137 -1.492 0.285 7.731 -1.488 0.421
349.000 8.198 -1.503 0.252 7.850 -1.494 0.392
350.000 7.997 -1.496 0.277 7.851 -1.490 0.413
351.100 6.715 -1.477 0.333 7.786 -1.477 0.457
352.200 7.621 -1.480 0.321 7.772 -1.478 0.450
353.200 7.890 -1.483 0.315 7.714 -1.479 0.456
354.300 8.018 -1.484 0.307 7.667 -1.482 0.437
355.400 7.898 -1.503 0.252 7.683 -1.504 0.341
356.400 7.895 -1.529 0.166 7.704 -1.523 0.247
357.400 8.159 -1.548 0.104 7.695 -1.541 0.156
358.500 8.083 -1.560 0.067 7.660 -1.548 0.116
359.500 7.804 -1.542 0.125 7.565 -1.534 0.185
360.600 7.535 -1.531 0.160 7.528 -1.524 0.235
361.600 7.795 -1.571 0.028 7.647 -1.580 -0.045
362.700 7.732 -1.666 -0.252 7.663 -1.645 -0.368
363.700 7.075 -1.704 -0.349 7.787 -1.682 -0.539
364.800 7.333 -1.712 -0.365 7.776 -1.688 -0.553
365.900 7.907 -1.702 -0.351 7.725 -1.680 -0.518
366.900 7.769 -1.704 -0.350 7.654 -1.689 -0.560
368.000 7.753 -1.724 -0.392 7.331 -1.705 -0.600
369.000 6.819 -1.748 -0.411 6.841 -1.721 -0.638
370.100 7.168 -1.759 -0.468 6.572 -1.737 -0.752
374.100 6.733 -1.718 -0.681 6.179 -1.675 -0.944
375.100 6.393 -1.654 -0.461 6.051 -1.632 -0.658
376.200 6.406 -1.607 -0.272 6.080 -1.592 -0.286
377.200 6.481 -1.581 -0.130 6.131 -1.565 0.081
378.200 6.838 -1.571 -0.071 6.226 -1.556 0.208
381.400 6.782 -1.351 1.020 6.363 -1.345 1.319
382.400 6.631 -1.265 1.197 6.392 -1.254 1.355
383.500 6.911 -1.151 1.332 6.392 -1.146 1.407
384.500 6.992 -1.082 1.423 6.472 -1.075 1.443
385.500 6.689 -1.074 1.432 6.472 -1.073 1.447
386.600 5.681 -1.076 1.436 6.617 -1.073 1.459
387.600 6.284 -1.051 1.435 6.731 -1.060 1.457
388.600 6.215 -1.032 1.450 6.717 -1.045 1.450
389.700 6.816 -1.045 1.444 6.916 -1.052 1.460
390.800 7.149 -1.025 1.442 7.225 -1.060 1.456
391.900 8.068 -1.064 1.420 7.771 -1.092 1.436
393.000 8.400 -1.109 1.402 7.987 -1.109 1.441
394.100 8.617 -1.143 1.367 7.930 -1.161 1.430
395.100 7.663 -1.207 1.310 7.806 -1.231 1.397
396.200 8.055 -1.308 1.121 7.717 -1.323 1.334
400.800 6.926 -1.378 0.905 6.196 -1.380 1.194
401.800 6.252 -1.371 0.938 5.521 -1.381 1.207
402.900 5.463 -1.380 0.883 4.833 -1.400 1.126
404.000 4.723 -1.397 0.767 4.226 -1.420 1.028
405.100 4.228 -1.417 0.678 3.744 -1.437 0.931
406.200 3.933 -1.461 0.501 3.446 -1.474 0.592
407.200 3.698 -1.451 0.553 3.273 -1.453 0.775
408.200 3.244 -1.297 1.012 3.192 -1.304 1.130
409.300 3.188 -1.046 1.384 3.259 -1.112 1.339
410.400 3.624 -0.973 1.440 3.384 -0.990 1.352
411.400 4.316 -0.832 1.492 3.532 -0.882 1.393
412.400 3.848 -0.786 1.534 3.663 -0.805 1.414
413.500 4.119 -0.731 1.550 4.009 -0.703 1.453
414.500 4.148 -0.645 1.582 4.463 -0.606 1.450
415.600 4.487 -0.561 1.629 4.852 -0.537 1.464
416.700 3.504 -0.490 1.629 5.234 -0.511 1.470
418.100 6.853 -0.518 1.655 5.232 -0.558 1.470
419.100 4.639 -0.586 1.635 5.007 -0.631 1.472
420.100 5.205 -0.650 1.603 4.700 -0.722 1.479
421.200 4.916 -0.762 1.570 4.543 -0.793 1.468
422.300 4.666 -0.835 1.542 4.345 -0.879 1.463
423.300 4.642 -0.974 1.445 4.094 -0.975 1.425
424.400 3.945 -1.046 1.417 3.720 -1.091 1.347
425.500 3.635 -1.178 1.277 3.525 -1.242 1.282
426.500 3.603 -1.342 0.974 3.388 -1.352 1.149
427.500 3.529 -1.487 0.392 3.231 -1.545 0.255
430.800 4.037 -2.064 -1.118 3.984 -1.999 -1.388
431.900 3.724 -2.108 -1.133 4.284 -2.077 -1.409
433.000 4.515 -2.195 -1.202 4.587 -2.173 -1.443
434.000 4.987 -2.260 -1.249 5.030 -2.223 -1.450
435.100 4.529 -2.249 -1.254 5.468 -2.188 -1.507
436.100 5.377 -2.212 -1.210 5.772 -2.172 -1.485
437.200 5.785 -2.134 -1.215 6.149 -2.099 -1.460
438.900 6.391 -2.062 -1.202 6.486 -2.030 -1.500
440.500 6.988 -2.061 -1.164 6.601 -2.018 -1.461
441.600 6.115 -2.056 -1.166 6.622 -2.013 -1.456
442.700 6.231 -2.079 -1.071 6.547 -2.020 -1.285
443.800 6.429 -2.031 -0.907 6.307 -1.996 -1.187
444.800 5.989 -1.999 -0.855 6.038 -1.952 -1.135
445.900 6.316 -1.915 -0.740 5.748 -1.854 -0.972
447.000 5.910 -1.796 -0.574 5.582 -1.768 -0.824
448.000 5.919 -1.729 -0.433 5.516 -1.680 -0.553
449.100 5.687 -1.593 -0.052 5.504 -1.568 0.017
450.100 5.958 -1.538 0.133 5.568 -1.537 0.185
451.200 5.687 -1.517 0.209 5.717 -1.512 0.306
452.200 5.516 -1.466 0.397 6.060 -1.481 0.513
453.200 6.038 -1.444 0.469 6.408 -1.431 0.743
454.400 6.888 -1.368 0.699 6.666 -1.368 0.924
455.500 6.808 -1.306 0.846 6.584 -1.287 1.055
456.600 6.885 -1.226 1.027 6.432 -1.223 1.117
457.700 6.539 -1.157 1.106 6.246 -1.155 1.173
458.800 6.301 -1.091 1.186 5.872 -1.152 1.153
459.800 5.793 -1.185 1.032 5.500 -1.174 1.113
460.900 5.171 -1.196 1.022 5.506 -1.236 1.041
461.900 5.509 -1.269 0.909 5.685 -1.304 0.937
463.000 5.885 -1.292 0.887 5.946 -1.358 0.897
464.100 6.285 -1.409 0.594 6.418 -1.429 0.733
465.100 6.778 -1.465 0.401 6.726 -1.480 0.555
466.200 6.721 -1.517 0.208 6.754 -1.515 0.355
467.200 6.642 -1.490 0.312 6.863 -1.519 0.336
468.300 7.313 -1.538 0.132 6.847 -1.539 0.211
469.400 6.914 -1.557 0.057 6.871 -1.555 0.115
470.400 6.869 -1.558 0.055 6.836 -1.560 0.078
471.500 6.840 -1.557 0.060 6.790 -1.553 0.120
472.500 7.425 -1.533 0.152 6.673 -1.538 0.226
473.600 6.313 -1.519 0.205 6.567 -1.527 0.287
474.600 5.837 -1.520 0.203 6.490 -1.524 0.310
475.700 6.736 -1.510 0.240 6.570 -1.512 0.389
476.700 6.922 -1.551 0.081 6.610 -1.516 0.378
477.800 6.682 -1.534 0.148 6.563 -1.532 0.238
478.800 6.704 -1.563 0.038 6.563 -1.555 0.107
479.900 7.226 -1.551 0.081 6.677 -1.537 0.219
481.000 7.082 -1.499 0.279 6.608 -1.488 0.545
482.100 6.817 -1.405 0.597 6.434 -1.389 0.854
483.100 6.723 -1.313 0.844 6.408 -1.308 1.057
484.100 6.908 -1.232 1.020 6.468 -1.239 1.125
485.200 6.981 -1.140 1.174 6.539 -1.171 1.210
486.300 5.855 -1.077 1.229 6.440 -1.093 1.236
487.400 6.603 -1.037 1.243 6.074 -1.059 1.224
488.400 6.129 -1.020 1.252 5.646 -1.031 1.229
489.500 5.703 -1.002 1.235 5.094 -0.979 1.205
490.600 4.558 -0.931 1.264 4.681 -0.927 1.212
491.600 4.851 -0.916 1.251 4.423 -0.959 1.180
492.700 4.484 -1.011 1.156 4.181 -1.067 1.079
493.700 4.328 -1.145 0.978 4.082 -1.162 0.981
494.800 3.794 -1.294 0.780 4.043 -1.334 0.769
495.900 4.424 -1.389 0.508 4.201 -1.399 0.509
496.900 4.684 -1.400 0.413 4.442 -1.414 0.342
498.000 4.936 -1.415 0.321 4.807 -1.432 0.218
499.000 5.332 -1.422 0.282 5.161 -1.445 0.166
500.000 5.573 -1.455 0.235 5.416 -1.474 0.122
501.100 6.188 -1.482 0.212 5.765 -1.486 0.122
502.100 6.272 -1.462 0.244 6.129 -1.470 0.162
503.200 6.636 -1.463 0.250 6.492 -1.469 0.180
504.300 7.045 -1.478 0.235 6.988 -1.482 0.170
505.300 7.451 -1.480 0.240 7.351 -1.476 0.196
506.400 7.435 -1.462 0.266 7.343 -1.468 0.210
507.500 7.532 -1.454 0.279 7.563 -1.460 0.234
508.500 7.036 -1.461 0.277 7.985 -1.464 0.239
509.500 7.864 -1.462 0.277 8.514 -1.461 0.263
510.600 8.639 -1.443 0.320 9.014 -1.446 0.296
511.700 8.860 -1.447 0.321 9.439 -1.451 0.308
512.700 9.415 -1.457 0.312 9.826 -1.456 0.322
513.700 10.073 -1.455 0.312 10.288 -1.457 0.305
514.700 10.345 -1.455 0.319 10.435 -1.453 0.339
515.800 9.899 -1.453 0.324 10.454 -1.451 0.349
516.800 10.137 -1.460 0.312 10.534 -1.461 0.325
517.800 10.438 -1.470 0.291 10.617 -1.465 0.312
518.900 10.722 -1.456 0.324 10.574 -1.432 0.403
520.000 10.219 -1.384 0.466 10.542 -1.383 0.503
521.000 10.425 -1.330 0.573 10.485 -1.336 0.606
522.100 9.704 -1.271 0.677 10.489 -1.279 0.721
523.100 9.633 -1.225 0.746 10.493 -1.244 0.775
524.200 9.659 -1.161 0.832 10.497 -1.183 0.850
525.200 9.554 -1.120 0.895 10.551 -1.145 0.919
526.300 10.250 -1.124 0.897 10.495 -1.157 0.891
527.400 10.205 -1.162 0.832 10.409 -1.201 0.837
528.400 10.235 -1.216 0.755 10.392 -1.252 0.736
529.400 10.934 -1.283 0.643 10.322 -1.308 0.658
530.400 10.796 -1.330 0.558 10.392 -1.353 0.554
531.500 10.632 -1.382 0.463 10.364 -1.410 0.447
532.500 10.019 -1.452 0.329 10.409 -1.455 0.330
533.600 10.559 -1.514 0.197 10.489 -1.516 0.157
534.700 10.410 -1.562 0.094 10.527 -1.581 -0.032
535.700 9.946 -1.620 -0.026 10.596 -1.638 -0.202
536.800 10.097 -1.702 -0.206 10.629 -1.687 -0.364
537.900 9.769 -1.755 -0.294 10.714 -1.735 -0.476
538.900 10.343 -1.760 -0.305 10.666 -1.737 -0.477
540.000 10.208 -1.727 -0.242 10.546 -1.696 -0.373
541.100 10.406 -1.670 -0.136 10.437 -1.639 -0.208
542.100 10.308 -1.609 -0.011 10.396 -1.597 -0.079
543.100 10.668 -1.557 0.102 10.409 -1.538 0.097
544.200 10.460 -1.525 0.174 10.583 -1.523 0.150
545.300 10.643 -1.527 0.168 10.993 -1.521 0.160
546.300 11.136 -1.530 0.161 11.634 -1.523 0.163
547.300 11.388 -1.546 0.123 12.053 -1.526 0.160
548.400 11.396 -1.544 0.128 12.182 -1.522 0.188
549.500 11.255 -1.530 0.161 12.053 -1.511 0.296
550.500 11.787 -1.515 0.216 11.932 -1.506 0.355
551.600 11.386 -1.477 0.339 11.860 -1.465 0.518
552.800 10.593 -1.421 0.512 11.860 -1.412 0.725
553.800 11.093 -1.374 0.659 11.991 -1.367 0.846
554.800 11.213 -1.328 0.767 12.144 -1.325 0.949
555.900 11.069 -1.284 0.875 12.398 -1.276 1.032
556.900 10.737 -1.234 0.970 12.535 -1.243 1.092
557.900 11.137 -1.213 1.013 12.609 -1.209 1.124
558.900 11.407 -1.186 1.044 12.325 -1.195 1.125
560.000 11.272 -1.176 1.045 11.921 -1.179 1.129
561.100 10.993 -1.161 1.046 11.450 -1.162 1.140
562.100 11.700 -1.127 1.085 10.981 -1.141 1.121
563.200 11.948 -1.097 1.097 10.618 -1.120 1.113
564.200 11.434 -1.124 1.046 10.301 -1.145 1.085
565.300 10.775 -1.158 0.999 10.012 -1.193 1.019
566.300 10.414 -1.212 0.917 9.894 -1.242 0.961
567.300 10.209 -1.269 0.821 9.810 -1.293 0.867
570.400 7.642 -1.450 0.395 9.590 -1.455 0.467
571.500 8.804 -1.517 0.199 9.565 -1.521 0.212
572.600 9.300 -1.572 0.043 9.599 -1.577 -0.025
573.700 9.466 -1.644 -0.157 9.598 -1.644 -0.304
574.700 8.489 -1.699 -0.293 9.478 -1.682 -0.442
575.800 8.555 -1.728 -0.338 9.097 -1.707 -0.511
576.800 8.900 -1.756 -0.383 8.659 -1.733 -0.580
577.900 8.708 -1.775 -0.403 8.130 -1.749 -0.576
579.000 8.549 -1.793 -0.421 7.752 -1.763 -0.593
580.000 7.989 -1.773 -0.371 7.611 -1.728 -0.495
581.100 7.680 -1.692 -0.209 7.434 -1.658 -0.287
582.100 7.625 -1.612 -0.028 7.311 -1.586 -0.052
583.100 7.228 -1.538 0.143 7.207 -1.532 0.128
584.200 7.390 -1.488 0.256 7.131 -1.449 0.376
585.200 7.411 -1.374 0.499 7.195 -1.377 0.544
586.300 7.632 -1.279 0.680 7.348 -1.286 0.735
587.400 7.738 -1.228 0.798 7.504 -1.218 0.848
588.500 6.933 -1.143 0.919 7.730 -1.177 0.911
590.100 6.659 -1.174 0.923 8.348 -1.191 0.939
591.100 8.214 -1.188 0.925 8.917 -1.210 0.951
592.200 9.246 -1.204 0.908 9.356 -1.222 0.960
593.200 9.402 -1.214 0.914 9.794 -1.231 0.973
594.200 9.942 -1.237 0.905 10.278 -1.248 0.976
595.300 10.644 -1.245 0.907 10.905 -1.253 1.001
596.300 10.559 -1.248 0.910 11.288 -1.255 1.019
597.400 10.376 -1.260 0.880 11.849 -1.267 1.024
598.400 10.422 -1.276 0.876 12.374 -1.280 1.014
599.600 10.730 -1.299 0.836 12.604 -1.304 0.970
600.700 11.118 -1.347 0.726 12.522 -1.346 0.914
601.800 10.622 -1.392 0.600 12.443 -1.392 0.794
602.900 10.599 -1.440 0.462 12.435 -1.432 0.659
603.900 11.214 -1.482 0.330 12.433 -1.472 0.523
605.000 11.120 -1.521 0.194 12.515 -1.524 0.258
606.100 10.968 -1.577 0.003 12.530 -1.566 0.030
607.100 10.841 -1.611 -0.110 12.338 -1.588 -0.099
608.200 10.935 -1.614 -0.118 11.856 -1.605 -0.187
609.300 10.886 -1.634 -0.165 11.218 -1.611 -0.202
610.400 10.144 -1.626 -0.135 10.684 -1.612 -0.198
611.500 10.530 -1.635 -0.154 10.120 -1.620 -0.226
612.600 10.355 -1.656 -0.188 9.646 -1.637 -0.290
613.600 9.843 -1.668 -0.209 9.209 -1.649 -0.326
614.600 9.597 -1.643 -0.142 9.091 -1.619 -0.194
615.600 7.888 -1.594 -0.013 8.994 -1.578 -0.030
616.700 8.679 -1.530 0.162 8.979 -1.512 0.227
617.800 8.264 -1.460 0.352 8.909 -1.453 0.451
618.900 8.824 -1.429 0.428 8.870 -1.432 0.506
619.900 8.002 -1.420 0.444 8.914 -1.426 0.518
621.000 8.994 -1.421 0.445 8.939 -1.426 0.521
622.000 8.809 -1.424 0.436 8.848 -1.441 0.476
623.100 8.878 -1.464 0.336 8.638 -1.468 0.368
624.200 6.312 -1.500 0.238 8.283 -1.507 0.230
625.300 7.391 -1.553 0.106 7.892 -1.543 0.098
626.400 7.473 -1.610 -0.022 7.428 -1.607 -0.115
627.400 7.199 -1.672 -0.141 7.044 -1.662 -0.268
628.500 7.283 -1.737 -0.245 6.691 -1.722 -0.405
629.600 6.835 -1.782 -0.316 6.415 -1.772 -0.495
630.700 6.874 -1.813 -0.380 6.303 -1.779 -0.552
631.800 6.719 -1.792 -0.403 6.248 -1.764 -0.610
632.900 6.339 -1.778 -0.502 6.134 -1.752 -0.771


==> figure13_quantiles.txt <==
x q_r q_az q_el q_d
0.00 0.00 0.00 0.00 0.03
0.02 0.02 0.00 0.00 0.18
0.04 0.03 0.00 0.01 0.24
0.06 0.05 0.00 0.01 0.27
0.08 0.06 0.00 0.01 0.31
0.10 0.07 0.00 0.02 0.34
0.12 0.09 0.00 0.02 0.36
0.14 0.11 0.00 0.02 0.39
0.16 0.12 0.00 0.03 0.41
0.18 0.14 0.00 0.03 0.43
0.20 0.15 0.01 0.03 0.46
0.22 0.17 0.01 0.04 0.48
0.24 0.18 0.01 0.04 0.50
0.27 0.19 0.01 0.05 0.53
0.29 0.20 0.01 0.05 0.55
0.31 0.22 0.01 0.05 0.57
0.33 0.23 0.01 0.06 0.59
0.35 0.24 0.01 0.06 0.61
0.37 0.25 0.01 0.07 0.64
0.39 0.26 0.01 0.07 0.66
0.41 0.27 0.01 0.07 0.69
0.43 0.29 0.01 0.08 0.71
0.45 0.30 0.01 0.08 0.73
0.47 0.31 0.01 0.09 0.76
0.49 0.32 0.01 0.09 0.80
0.51 0.34 0.01 0.09 0.83
0.53 0.35 0.02 0.10 0.86
0.55 0.37 0.02 0.10 0.89
0.57 0.38 0.02 0.11 0.93
0.59 0.40 0.02 0.11 0.97
0.61 0.41 0.02 0.12 1.02
0.63 0.43 0.02 0.13 1.06
0.65 0.44 0.02 0.13 1.10
0.67 0.46 0.02 0.14 1.15
0.69 0.48 0.02 0.15 1.19
0.71 0.50 0.02 0.16 1.24
0.73 0.52 0.03 0.17 1.30
0.76 0.54 0.03 0.18 1.36
0.78 0.57 0.03 0.18 1.44
0.80 0.59 0.03 0.19 1.49
0.82 0.63 0.03 0.21 1.55
0.84 0.66 0.03 0.22 1.59
0.86 0.71 0.03 0.23 1.63
0.88 0.77 0.04 0.24 1.70
0.90 0.84 0.04 0.25 1.76
0.92 0.94 0.04 0.26 1.83
0.94 1.08 0.05 0.27 1.92
0.96 1.26 0.06 0.28 2.11
0.98 1.47 0.07 0.29 2.40
1.00 1.97 0.19 0.30 2.94


==> figure7a_obstacles.txt <==
x y r
20.000000 3.999990 2.000000
20.000000 -4.000010 2.000000


==> figure7a_uav1.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.270000 5.784450 2.888110 5.009250 0.000000 0.000000 2.361664
2.372000 6.110800 2.879150 5.018140 -0.027435 0.027220 3.133378
4.482000 6.542680 2.842990 4.975900 -0.033153 -0.038728 3.131195
6.588000 6.949030 2.779240 5.019280 -0.055269 0.037609 3.129444
8.698000 7.357790 2.745090 4.986580 -0.028289 -0.027088 3.142871
10.800000 7.771470 2.706830 5.014490 -0.030462 0.022221 3.147159
12.908000 8.178630 2.670240 4.994150 -0.028216 -0.015685 3.149978
15.016000 8.582070 2.609530 4.988850 -0.045502 -0.003972 3.158332
17.116000 8.983410 2.578580 5.004090 -0.022636 0.011146 3.176734
19.216000 9.435500 2.544420 4.993460 -0.024157 -0.007517 3.174481
21.334000 9.869360 2.512810 4.999700 -0.021885 0.004320 3.178991
23.434000 10.316700 2.462120 5.002520 -0.034251 0.001905 3.164980
25.538000 10.731700 2.404870 5.000170 -0.038119 -0.001565 3.160644
27.638000 11.153800 2.360500 5.022760 -0.029014 0.014772 3.132594
29.748000 11.572300 2.310230 5.024850 -0.032363 0.001345 3.112377
31.852000 11.985100 2.236560 5.011120 -0.046735 -0.008710 3.086249
33.956000 12.389400 2.168630 5.048670 -0.042547 0.023519 3.077110
36.058000 12.823700 2.106820 5.046480 -0.038052 -0.001348 3.065763
38.158000 13.221200 2.044750 5.055310 -0.037908 0.005393 3.055581
40.264000 13.626100 1.956290 5.032030 -0.053326 -0.014034 3.058671
42.374000 14.066300 1.821220 5.068510 -0.079932 0.021588 3.039775
44.478000 14.427700 1.628830 5.030570 -0.113252 -0.022334 2.975913
46.578000 14.753700 1.370560 5.021870 -0.150410 -0.005067 2.855796
48.680000 14.981800 1.036820 4.991370 -0.192735 -0.017614 2.835740
50.780000 15.148900 0.634726 4.984900 -0.229169 -0.003688 2.784575
52.888000 15.343100 0.241702 4.928400 -0.221589 -0.031855 2.759461
54.990000 15.570500 -0.142546 4.902600 -0.214379 -0.014394 2.702921
57.092000 15.812100 -0.518788 4.890260 -0.207905 -0.006819 2.751388
59.198000 15.922500 -0.786433 5.331020 -0.144852 0.238543 3.025691
61.300000 15.969900 -0.858590 5.677010 -0.039456 0.189188 3.329093
63.400000 16.039600 -0.980280 6.079990 -0.065635 0.217352 3.750772
65.508000 16.121500 -0.985992 6.504040 -0.003055 0.226828 4.183506
67.608000 16.306300 -0.931242 6.879240 0.029101 0.199425 4.413090
69.710000 16.442500 -0.914389 7.281100 0.008892 0.212024 4.595197
71.816000 16.941500 -0.981285 6.457530 -0.031913 -0.392890 3.933120
73.924000 16.906100 -0.894499 7.210170 0.042100 0.365104 4.187944
76.030000 17.201200 -0.911891 7.282570 -0.008804 0.036650 4.096075
78.134000 17.453100 -0.910021 7.565770 0.000938 0.142008 4.100289
80.240000 17.800100 -0.882315 7.833820 0.013746 0.132989 4.097449
82.344000 18.197000 -0.884125 7.855810 -0.000897 0.010893 4.024545
84.448000 18.578600 -0.888176 7.853290 -0.002000 -0.001244 4.001656
86.558000 18.975300 -0.870683 7.775990 0.008582 -0.037922 4.161528
88.658000 19.397600 -0.845054 7.709420 0.012485 -0.032428 4.267956
90.768000 19.814200 -0.816499 7.639200 0.013845 -0.034048 4.293835
92.876000 20.263500 -0.786995 7.587450 0.014192 -0.024893 4.343124
94.984000 20.672100 -0.773643 7.551180 0.006415 -0.017426 4.302339
97.036000 21.103800 -0.785159 7.526470 -0.005496 -0.011794 4.201366
99.046000 21.516100 -0.806740 7.507000 -0.010269 -0.009265 4.112773
100.946000 21.950900 -0.759818 7.515810 0.022180 0.004164 4.078553
102.848000 22.365200 -0.757039 7.493020 0.001310 -0.010744 4.007098
104.756000 22.783300 -0.739145 7.512320 0.008397 0.009057 3.948136
106.668000 23.178700 -0.737932 7.510090 0.000568 -0.001044 3.929597
108.570000 23.569500 -0.734984 7.500970 0.001376 -0.004256 3.953604
110.474000 23.975300 -0.745288 7.502930 -0.004786 0.000910 3.993413
112.380000 24.378800 -0.749988 7.490990 -0.002175 -0.005525 3.972580
114.282000 24.780300 -0.747454 7.499260 0.001168 0.003813 3.799759
116.184000 25.158900 -0.736504 7.486820 0.005040 -0.005726 3.812696
118.088000 25.532800 -0.720377 7.488980 0.007402 0.000991 3.867848
119.988000 25.907900 -0.710204 7.475320 0.004654 -0.006250 3.846666
121.892000 26.299000 -0.725331 7.459960 -0.006891 -0.006997 3.845276
123.792000 26.682700 -0.729280 7.467270 -0.001794 0.003321 3.851963
125.700000 27.075200 -0.700967 7.446570 0.012813 -0.009368 3.840208
127.606000 27.482500 -0.697602 7.437590 0.001516 -0.004046 3.815033
129.506000 27.879700 -0.741528 7.430440 -0.019737 -0.003213 3.782824
131.410000 28.278600 -0.773149 7.411020 -0.014161 -0.008697 3.740359
133.330000 28.681000 -0.862103 7.391380 -0.039671 -0.008759 3.719857
135.230000 29.102300 -0.936673 7.375770 -0.033102 -0.006929 3.710433
137.134000 29.498200 -1.000850 7.344810 -0.028447 -0.013723 3.790874
139.038000 29.858800 -1.099480 7.302530 -0.043670 -0.018720 3.854210
140.940000 30.168900 -1.162710 7.191550 -0.028000 -0.049144 3.856213
142.844000 30.397100 -1.192640 7.128210 -0.013297 -0.028141 3.900445
144.748000 30.434700 -1.248380 7.080530 -0.024860 -0.021265 3.928939
146.656000 30.397800 -1.262480 7.095660 -0.006291 0.006750 3.986345
148.566000 30.402100 -1.276930 7.113790 -0.006448 0.008090 4.026394
150.466000 30.391500 -1.285950 7.140800 -0.004025 0.012051 4.061535
152.368000 30.249900 -1.348000 7.171740 -0.027619 0.013772 4.047340
154.274000 30.136800 -1.433990 7.164890 -0.038274 -0.003049 4.026109
156.176000 30.076100 -1.507150 7.101730 -0.032574 -0.028121 3.975506
158.084000 30.058600 -1.590380 7.015160 -0.037041 -0.038528 3.917516
159.988000 30.049700 -1.671680 6.855060 -0.036109 -0.071108 3.812296
161.896000 30.095500 -1.924760 6.569280 -0.111077 -0.125429 3.758458
163.798000 30.145100 -2.161140 6.412850 -0.104115 -0.068900 3.765864
165.700000 30.258600 -2.220140 6.368850 -0.026110 -0.019472 1.793706
165.700000 30.258600 -2.220140 6.368850 0.000000 0.000000 1.793706


==> figure7a_uav2.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.000000 2.812800 1.969490 5.015230 0.000000 0.000000 nan
1.704000 3.030570 2.001710 5.004750 0.146195 -0.047552 4.874481
3.404000 3.466310 2.009710 5.000620 0.007334 -0.003786 4.857758
5.208000 3.801200 2.002930 5.014220 -0.006012 0.012059 4.907256
7.110000 4.190350 1.970240 5.004130 -0.027622 -0.008526 4.920360
9.018000 4.537930 1.935660 5.015910 -0.028433 0.009686 4.980932
11.018000 4.914540 1.925540 5.017420 -0.008047 0.001201 5.005597
13.128000 5.323700 1.884580 5.030640 -0.031428 0.010144 5.011147
15.228000 5.737930 1.869850 5.011770 -0.010976 -0.014061 5.010943
17.330000 6.150710 1.844890 4.979340 -0.018124 -0.023548 5.037935
19.430000 6.587970 1.849570 5.005050 0.003303 0.018147 5.035264
21.534000 6.994410 1.867470 4.989120 0.012422 -0.011054 5.063967
23.636000 7.414420 1.872540 5.018690 0.003443 0.020083 5.053576
25.744000 7.830790 1.851490 5.006470 -0.014045 -0.008153 5.043493
27.848000 8.272000 1.829160 5.018390 -0.014581 0.007784 4.999971
29.950000 8.705230 1.794290 5.023650 -0.022406 0.003380 4.956747
32.056000 9.137890 1.759250 5.013540 -0.022163 -0.006395 4.911583
34.158000 9.548760 1.701370 5.050530 -0.036174 0.023118 4.895018
36.258000 9.976540 1.644600 5.049260 -0.034936 -0.000782 4.859535
38.358000 10.389200 1.605030 5.064110 -0.024095 0.009043 4.841414
40.464000 10.812200 1.544290 5.034410 -0.036481 -0.017838 4.844538
42.568000 11.253600 1.510220 5.048830 -0.020177 0.008540 4.801730
44.670000 11.659000 1.451610 5.027740 -0.034465 -0.012402 4.721874
46.772000 12.056800 1.373160 5.021420 -0.045704 -0.003682 4.486621
48.874000 12.451600 1.283430 5.022730 -0.051792 0.000756 4.266719
50.976000 12.839900 1.164760 5.002830 -0.067866 -0.011381 4.097291
53.078000 13.266100 1.037280 4.984000 -0.071888 -0.010619 3.885338
55.184000 13.666000 0.883567 4.927220 -0.085980 -0.031760 3.774978
57.286000 14.049100 0.701386 4.890010 -0.101069 -0.020643 3.685303
59.386000 14.403300 0.466258 4.904050 -0.129344 0.007723 3.589889
61.488000 14.687000 0.223428 5.087140 -0.132645 0.100012 3.651781
63.594000 14.808100 0.167384 5.527030 -0.030211 0.237127 3.907356
65.698000 14.904800 0.361660 5.904630 0.104127 0.202383 4.173101
67.802000 15.176200 0.593780 6.156510 0.123425 0.133932 4.289178
69.912000 15.557100 0.835804 6.275740 0.127244 0.062685 4.252593
72.020000 15.694100 0.873695 6.793710 0.019570 0.267528 4.327636
74.126000 15.873300 0.946003 7.129570 0.037656 0.174908 4.397592
76.230000 15.998500 0.975325 7.538000 0.015119 0.210599 4.508628
78.346000 16.227300 0.997666 7.878580 0.011468 0.174820 4.564459
80.450000 16.569200 0.974655 8.141620 -0.011716 0.133925 4.589139
82.550000 16.982300 0.924289 8.255210 -0.025486 0.057478 4.592917
84.656000 17.380000 0.876943 7.998140 -0.023692 -0.128639 4.566153
86.760000 17.567100 0.882776 7.666580 0.002928 -0.166431 4.674810
88.860000 17.796000 0.854769 7.318380 -0.013943 -0.173349 4.601094
90.970000 18.065400 0.826897 7.002580 -0.013804 -0.156409 4.512367
93.074000 18.395900 0.799507 6.727060 -0.013475 -0.135544 4.450054
95.176000 18.781200 0.754799 6.572470 -0.021906 -0.075745 4.338137
97.276000 19.198300 0.738970 6.533120 -0.007716 -0.019181 4.203764
99.388000 19.634900 0.712176 6.530800 -0.012973 -0.001123 4.109696
101.494000 20.108600 0.728183 6.533670 0.007680 0.001377 4.040616
103.600000 20.572800 0.732694 6.551200 0.002154 0.008369 3.963607
105.708000 21.004800 0.736783 6.584630 0.001948 0.015922 3.974956
107.710000 21.428800 0.776715 6.588010 0.018942 0.001603 4.016280
109.612000 21.814200 0.723314 6.620110 -0.025297 0.015206 4.053873
111.516000 22.203100 0.698671 6.601920 -0.011630 -0.008584 4.045827
113.422000 22.596100 0.671402 6.619300 -0.012816 0.008168 3.834905
115.328000 22.967900 0.669094 6.635530 -0.001083 0.007613 3.870218
117.230000 23.327700 0.675019 6.646500 0.002773 0.005134 3.936789
119.132000 23.689300 0.686492 6.639570 0.005352 -0.003233 3.925555
121.034000 24.071400 0.700619 6.603130 0.006558 -0.016915 3.941665
122.938000 24.462700 0.670223 6.648110 -0.014048 0.020789 3.945217
124.840000 24.857700 0.666633 6.632570 -0.001653 -0.007157 3.948891
126.748000 25.264200 0.676507 6.621530 0.004527 -0.005062 3.915961
128.652000 25.694200 0.692779 6.637200 0.007418 0.007143 3.846805
130.560000 26.112400 0.706376 6.630010 0.006180 -0.003268 3.762557
132.462000 26.535800 0.703258 6.617780 -0.001411 -0.005536 3.698169
134.364000 26.961200 0.706378 6.648430 0.001407 0.013818 3.656776
136.268000 27.374000 0.751437 6.655380 0.020258 0.003125 3.636200
138.170000 27.420700 0.891388 6.704630 0.063653 0.022400 3.818765
140.076000 27.538200 0.978513 6.669270 0.039612 -0.016077 3.876209
141.982000 27.561800 1.036090 6.610100 0.026207 -0.026932 3.940256
143.886000 27.390700 1.071530 6.474350 0.016059 -0.061514 4.043644
145.788000 27.295300 1.123630 6.315960 0.023613 -0.071787 4.068190
147.706000 27.250300 1.194950 6.172520 0.032330 -0.065023 4.078931
149.606000 27.333400 1.244710 6.061970 0.022558 -0.050115 4.015246
151.510000 27.414200 1.309660 5.967130 0.029436 -0.042982 3.952833
153.422000 27.488500 1.314940 5.904340 0.002394 -0.028475 3.913548
155.326000 27.553500 1.298290 5.811600 -0.007546 -0.042033 3.857138
157.234000 27.628000 1.271040 5.737930 -0.012349 -0.033385 3.824113
159.136000 27.690600 1.233660 5.645040 -0.016932 -0.042075 3.758546
161.042000 27.777000 1.166420 5.599060 -0.030448 -0.020821 3.711438
162.948000 27.855300 1.160630 5.545150 -0.002622 -0.024417 3.701092
164.852000 27.888900 1.184600 5.505170 0.010861 -0.018115 2.905985
165.806000 27.920300 1.212100 5.472420 0.012460 -0.014839 0.972232


==> figure7a_uav3.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.070000 6.732210 5.856760 5.011270 0.000000 0.000000 1.336123
2.070000 6.999950 5.855180 5.007760 -0.005901 -0.013108 4.283314
4.178000 7.446960 5.804870 5.015500 -0.045881 0.007059 4.284341
6.286000 7.862250 5.736540 5.013090 -0.058908 -0.002078 4.270611
8.386000 8.274600 5.675640 5.010330 -0.050166 -0.002274 4.272213
10.488000 8.701090 5.601670 5.007720 -0.058383 -0.002060 4.258799
12.588000 9.120190 5.558180 5.021680 -0.033235 0.010668 4.266516
14.698000 9.548570 5.501630 4.997010 -0.041852 -0.018258 4.269135
16.800000 9.987420 5.468430 5.019840 -0.023866 0.016411 4.285603
18.906000 10.453600 5.442840 5.004490 -0.017831 -0.010696 4.294431
21.010000 10.894500 5.416140 5.021650 -0.018240 0.011723 4.298806
23.116000 11.348300 5.382830 5.026730 -0.022229 0.003390 4.308111
25.216000 11.758000 5.333620 5.034910 -0.032441 0.005392 4.322226
27.324000 12.159000 5.302760 5.027060 -0.020060 -0.005103 4.334625
29.426000 12.553800 5.246350 5.044520 -0.036169 0.011195 4.347314
31.530000 12.936800 5.193430 5.042520 -0.033549 -0.001268 4.369068
33.634000 13.356000 5.126220 5.038910 -0.041851 -0.002248 4.409910
35.738000 13.773900 5.064700 5.073470 -0.037804 0.021237 4.448425
37.838000 14.200300 5.036380 5.077490 -0.017174 0.002438 4.508030
39.948000 14.644900 4.988870 5.076270 -0.028375 -0.000729 4.572781
42.054000 15.097100 4.956460 5.078630 -0.019096 0.001391 4.661462
44.160000 15.532500 4.843410 5.070840 -0.065835 -0.004537 4.718226
46.270000 15.819700 4.472880 4.965950 -0.212315 -0.060102 4.556243
48.374000 15.574900 4.009580 4.929780 -0.260356 -0.020326 4.316795
50.474000 15.673800 3.620090 4.863360 -0.219672 -0.037461 4.184907
52.576000 15.689800 3.197180 4.775650 -0.235774 -0.048899 3.989448
54.682000 15.815500 2.834680 4.626580 -0.200829 -0.082587 3.767818
56.786000 15.989300 2.511610 4.402800 -0.177166 -0.122717 3.669532
58.886000 16.177100 2.203780 4.171700 -0.167447 -0.125709 3.649478
60.988000 16.287600 1.969910 3.842040 -0.126351 -0.178103 3.707721
63.098000 16.340300 1.902300 3.409770 -0.036160 -0.231193 3.991730
65.198000 16.312500 1.852620 2.989060 -0.026414 -0.223684 4.239833
67.300000 16.336100 1.727590 2.559870 -0.065818 -0.225933 4.425414
69.406000 16.533300 1.365650 2.283050 -0.187903 -0.143713 4.520367
71.516000 16.949100 1.122880 2.384830 -0.124994 0.052403 4.446759
73.624000 16.880100 1.234360 2.921760 0.056451 0.271890 4.519255
75.730000 17.071500 1.123150 3.295060 -0.056597 0.189978 4.460955
77.846000 17.148000 1.122640 3.708630 -0.000258 0.209463 4.451830
79.948000 17.376500 1.063070 4.051640 -0.030010 0.172800 4.409664
82.050000 17.726000 1.006360 4.274810 -0.028405 0.111780 4.320382
84.154000 18.177300 0.925465 4.230130 -0.040113 -0.022155 4.243760
86.256000 18.508700 0.904521 4.065240 -0.010414 -0.081991 4.229049
88.366000 18.881300 0.901901 3.890750 -0.001292 -0.086067 4.238255
90.478000 19.302500 0.895876 3.765700 -0.002949 -0.061199 4.129923
92.584000 19.749100 0.910908 3.684600 0.007305 -0.039410 4.080254
94.684000 20.192100 0.904430 3.644000 -0.003133 -0.019636 3.966096
96.786000 20.608000 0.906959 3.598590 0.001220 -0.021903 3.863967
98.840000 21.047100 0.920944 3.590760 0.006700 -0.003751 3.782881
100.844000 21.454600 0.941775 3.584400 0.009959 -0.003041 3.737675
102.800000 21.859300 0.918927 3.568190 -0.010879 -0.007718 3.684795
104.704000 22.251800 0.957824 3.591210 0.018460 0.010925 3.622715
106.608000 22.632500 0.951023 3.544370 -0.003218 -0.022164 3.611529
108.510000 23.027700 0.953272 3.543710 0.001059 -0.000311 3.656769
110.412000 23.416400 0.924033 3.542070 -0.013725 -0.000770 3.679018
112.316000 23.834400 0.914888 3.501640 -0.004265 -0.018858 3.677660
114.224000 24.234000 0.913142 3.513290 -0.000812 0.005421 3.493759
116.132000 24.629500 0.928724 3.490060 0.007226 -0.010772 3.531627
118.038000 25.009900 0.956526 3.470440 0.012861 -0.009076 3.591108
119.938000 25.387800 0.978706 3.449130 0.010229 -0.009828 3.562070
121.840000 25.776100 0.971874 3.437070 -0.003138 -0.005540 3.597449
123.742000 26.164100 0.948123 3.438000 -0.010873 0.000426 3.583193
125.650000 26.572600 0.948190 3.399390 0.000031 -0.017585 3.590454
127.558000 26.970600 0.967685 3.387870 0.008856 -0.005233 3.572995
129.460000 27.378100 1.055800 3.362690 0.039829 -0.011382 3.544017
131.366000 27.782200 1.157750 3.323130 0.045912 -0.017815 3.516082
133.288000 28.172500 1.306930 3.263540 0.066922 -0.026732 3.550171
135.192000 28.563000 1.417430 3.223860 0.049451 -0.017758 3.587601
137.098000 28.955100 1.535200 3.190490 0.052516 -0.014880 3.682444
139.008000 29.307400 1.661540 3.163740 0.056307 -0.011922 3.790098
140.912000 29.593900 1.732780 3.161450 0.031831 -0.001023 3.805092
142.818000 29.797600 1.801490 3.149600 0.030773 -0.005307 3.849963
144.720000 29.917100 1.858170 3.145740 0.025435 -0.001732 3.855314
146.620000 29.911500 1.996390 3.079200 0.061966 -0.029831 3.943048
148.520000 29.948900 2.212720 3.038270 0.096682 -0.018292 4.062909
150.428000 30.015600 2.420730 3.059620 0.092887 0.009534 4.162288
152.332000 30.141900 2.579520 3.146470 0.070836 0.038744 4.244328
154.240000 30.303900 2.657200 3.251320 0.034638 0.046754 4.284122
156.142000 30.423900 2.683420 3.351660 0.011703 0.044785 4.280821
158.044000 30.543000 2.739670 3.421030 0.025101 0.030956 4.310704
159.948000 30.536400 2.676720 3.453060 -0.028127 0.014311 4.216760
161.852000 30.540400 2.654360 3.510560 -0.009991 0.025692 4.159016
163.758000 30.499800 2.534550 3.375920 -0.053368 -0.059974 4.128727
165.666000 30.368300 2.246050 3.294590 -0.127504 -0.035944 3.207612
165.666000 30.368300 2.246050 3.294590 0.000000 0.000000 3.207612


==> figure7a_uav4.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.330000 6.720320 -0.077061 5.018250 0.000000 0.000000 4.425999
2.432000 7.039810 -0.092758 5.023050 -0.049067 0.015004 4.387101
4.536000 7.483580 -0.112673 5.017640 -0.018200 -0.004944 4.373773
6.638000 7.899860 -0.151532 5.021850 -0.033574 0.003637 4.365526
8.738000 8.312790 -0.194241 5.034240 -0.035252 0.010227 4.367312
10.838000 8.741080 -0.236317 5.038150 -0.033284 0.003093 4.372637
12.946000 9.156630 -0.286057 5.043030 -0.038105 0.003738 4.365814
15.048000 9.583470 -0.346269 5.021590 -0.044659 -0.015902 4.384181
17.156000 9.999340 -0.403919 5.025310 -0.041711 0.002691 4.401222
19.256000 10.431900 -0.438901 5.018100 -0.024646 -0.005080 4.407010
21.360000 10.878500 -0.462248 5.028230 -0.016035 0.006957 4.397797
23.466000 11.343800 -0.479819 5.017580 -0.011763 -0.007130 4.369451
25.566000 11.759800 -0.545273 5.048750 -0.043256 0.020599 4.371503
27.674000 12.188500 -0.584548 5.025000 -0.025484 -0.015410 4.326744
29.778000 12.599700 -0.661186 5.046480 -0.049032 0.013743 4.299967
31.882000 13.011400 -0.726936 5.032810 -0.041473 -0.008623 4.244527
33.986000 13.411500 -0.817913 5.053810 -0.056668 0.013081 4.206586
36.088000 13.821400 -0.881395 5.060130 -0.039025 0.003885 4.158563
38.190000 14.236200 -0.903902 5.077710 -0.013667 0.010675 4.068610
40.298000 14.644800 -0.956811 5.072350 -0.031775 -0.003219 3.999224
42.400000 15.072300 -1.053070 5.050950 -0.056953 -0.012662 3.945161
44.512000 15.463900 -1.215780 5.091510 -0.095334 0.023765 3.872981
46.620000 15.816200 -1.461430 5.024400 -0.142236 -0.038858 3.826188
48.726000 15.881700 -1.938100 4.982500 -0.271151 -0.023835 3.964644
50.826000 15.648000 -2.256570 4.762870 -0.179812 -0.124006 3.985569
52.934000 15.680200 -2.451400 4.326330 -0.108452 -0.242999 3.978105
55.036000 15.794300 -2.243690 3.949650 0.114918 -0.208403 3.690871
57.138000 15.872800 -2.257640 3.540110 -0.007675 -0.225323 3.763557
59.242000 15.951900 -2.352250 3.117100 -0.051489 -0.230212 3.995898
61.350000 15.989200 -2.299350 2.695990 0.028600 -0.227670 4.248491
63.460000 16.054600 -2.101880 2.290940 0.105551 -0.216506 4.567083
65.564000 16.095900 -1.702110 2.061780 0.211699 -0.121352 4.732152
67.668000 16.169700 -1.284910 2.270600 0.218819 0.109525 4.580610
69.786000 16.256700 -1.159810 2.686770 0.065303 0.217245 4.180844
71.890000 16.389900 -1.135780 3.100880 0.012464 0.214801 4.329030
74.008000 16.423100 -1.146750 3.512760 -0.005666 0.212727 4.296760
76.108000 16.439300 -1.149290 3.944410 -0.001301 0.221137 4.350727
78.210000 16.535100 -1.145170 4.347530 0.002101 0.205603 4.372663
80.314000 16.696100 -1.128270 4.713530 0.008583 0.185872 4.335695
82.420000 16.982800 -1.113640 5.001300 0.007386 0.145277 4.268439
84.520000 17.404400 -1.045650 5.109090 0.034018 0.053931 4.119216
86.620000 17.605400 -1.061570 4.575700 -0.007792 -0.261067 4.432134
88.724000 17.813100 -1.045860 4.315130 0.007818 -0.129665 4.454079
90.828000 18.102600 -1.006880 3.947680 0.019077 -0.179834 4.504224
92.936000 18.459800 -0.963771 3.712900 0.021055 -0.114671 4.538552
95.036000 18.877100 -0.922490 3.589040 0.020042 -0.060133 4.458947
97.146000 19.273500 -0.898375 3.545900 0.011689 -0.020911 4.361405
99.246000 19.700000 -0.898225 3.569070 0.000072 0.011152 4.264459
101.350000 20.134800 -0.882818 3.519820 0.007372 -0.023565 4.222828
103.460000 20.584400 -0.884342 3.527210 -0.000725 0.003514 4.169765
105.516000 21.035600 -0.912542 3.574190 -0.013334 0.022215 4.061273
107.526000 21.451900 -0.934517 3.533040 -0.010373 -0.019425 4.049377
109.480000 21.850500 -0.900781 3.519250 0.015883 -0.006492 4.198393
111.386000 22.223500 -0.937969 3.531950 -0.017478 0.005969 4.190203
113.294000 22.631000 -0.940397 3.518020 -0.001134 -0.006506 3.989815
115.196000 23.007200 -0.954292 3.520370 -0.006482 0.001096 4.022350
117.098000 23.395700 -0.958463 3.522310 -0.001937 0.000901 3.937068
119.004000 23.757200 -0.948725 3.520810 0.004517 -0.000696 3.986499
120.908000 24.143500 -0.939486 3.478300 0.004263 -0.019615 3.959248
122.816000 24.529300 -0.963348 3.505610 -0.010974 0.012560 3.974118
124.716000 24.912400 -0.985181 3.516510 -0.010010 0.004998 3.963782
126.624000 25.315000 -0.983229 3.493520 0.000891 -0.010490 3.967829
128.524000 25.742800 -0.969708 3.508840 0.006135 0.006951 3.936652
130.424000 26.147100 -0.970588 3.497680 -0.000399 -0.005054 3.877689
132.338000 26.550800 -0.974061 3.491420 -0.001568 -0.002825 3.806861
134.252000 26.972900 -0.975532 3.439830 -0.000661 -0.023165 3.757808
136.158000 27.387600 -1.083430 3.419830 -0.048257 -0.008945 3.738262
138.066000 27.760300 -1.236050 3.355340 -0.068128 -0.028788 3.800047
139.966000 27.868400 -1.350980 3.389690 -0.051860 0.015500 3.851767
141.872000 28.194000 -1.400370 3.409990 -0.022089 0.009079 3.768901
143.778000 28.470800 -1.437440 3.458310 -0.016590 0.021625 3.652567
145.682000 28.767300 -1.419160 3.528910 0.008157 0.031505 3.529571
147.584000 28.876700 -1.388750 3.565530 0.013653 0.016441 3.514486
149.486000 28.903100 -1.344100 3.608560 0.020060 0.019332 3.509543
151.388000 28.907300 -1.344030 3.618220 0.000031 0.004341 3.534721
153.290000 28.930200 -1.352140 3.674030 -0.003644 0.025073 3.507602
155.192000 29.014700 -1.395160 3.684700 -0.019315 0.004791 3.465150
157.094000 29.123900 -1.440200 3.713230 -0.020207 0.012800 3.425520
159.004000 29.262100 -1.474650 3.689290 -0.015442 -0.010731 3.360451
160.912000 29.394100 -1.503100 3.661370 -0.012749 -0.012512 3.302870
162.814000 29.518700 -1.566460 3.652600 -0.028381 -0.003928 3.283201
164.720000 29.623600 -1.630080 3.637200 -0.028499 -0.006898 2.656309
165.814000 29.702800 -1.660950 3.550950 -0.013825 -0.038626 nan
165.814000 29.702800 -1.660950 3.550950 0.000000 0.000000 nan


==> figure7a_uav5.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.222000 8.689120 3.849720 5.008140 0.000000 0.000000 2.143682
2.324000 9.000500 3.816010 5.001650 -0.107608 -0.020717 3.939019
4.434000 9.419960 3.741130 5.012190 -0.068884 0.009696 3.935064
6.538000 9.813230 3.673960 5.013830 -0.058622 0.001431 3.919513
8.638000 10.227900 3.584790 5.007790 -0.073926 -0.005007 3.920233
10.738000 10.663600 3.495150 5.011690 -0.070943 0.003087 3.932827
12.848000 11.070900 3.410800 5.023800 -0.064774 0.009300 3.920426
14.948000 11.492600 3.329570 5.013790 -0.060390 -0.007442 3.923189
17.056000 11.908300 3.251740 5.004360 -0.056380 -0.006831 3.920636
19.156000 12.340200 3.180040 4.993130 -0.050543 -0.007916 3.907939
21.266000 12.784500 3.132030 5.006690 -0.033006 0.009322 3.911317
23.366000 13.226600 3.043970 5.002490 -0.059187 -0.002823 3.903053
25.466000 13.652600 2.933620 5.022970 -0.072822 0.013515 3.912807
27.574000 14.042100 2.804100 4.996570 -0.084384 -0.017200 3.874301
29.678000 14.414100 2.623460 5.027070 -0.115869 0.019564 3.836162
31.782000 14.772900 2.418130 5.008740 -0.129849 -0.011592 3.782116
33.888000 15.106900 2.138990 5.010200 -0.173542 0.000908 3.729465
35.996000 15.434300 1.836890 5.040170 -0.184870 0.018340 3.668984
38.100000 15.763700 1.556080 5.028520 -0.169856 -0.007047 3.617725
40.204000 16.084300 1.264900 5.033550 -0.173956 0.003005 3.575550
42.314000 16.431000 1.002500 5.008720 -0.154866 -0.014654 3.528752
44.416000 16.794800 0.769987 4.999880 -0.135749 -0.005161 3.480184
46.520000 17.160500 0.562343 4.971530 -0.120114 -0.016399 3.483027
48.624000 17.507500 0.356677 4.923340 -0.118049 -0.027660 3.578599
50.728000 17.871900 0.187285 4.863110 -0.096367 -0.034265 3.728661
52.830000 18.294400 0.084642 4.785380 -0.057621 -0.043636 3.864332
54.938000 18.711000 0.034423 4.731480 -0.027993 -0.030044 3.936834
57.038000 19.159200 -0.004192 4.698700 -0.021261 -0.018049 4.112883
59.148000 19.594000 -0.021071 4.688860 -0.009227 -0.005379 4.393851
61.250000 20.031000 -0.046921 4.699050 -0.014008 0.005522 4.757656
63.358000 20.432900 -0.055356 4.718980 -0.004553 0.010758 5.161494
65.458000 20.835600 -0.034443 4.705240 0.011211 -0.007366 5.540728
67.558000 21.263300 -0.013376 4.715980 0.011186 0.005702 5.764203
69.458000 21.680900 0.016185 4.761560 0.015596 0.024047 5.895751
71.366000 22.090800 0.035458 4.792820 0.010110 0.016398 6.025672
73.274000 22.514400 0.058433 4.845840 0.011953 0.027585 6.414692
75.176000 22.907900 0.063594 4.920210 0.002675 0.038552 6.625322
77.086000 23.298600 0.070261 4.992620 0.003438 0.037333 6.856996
78.996000 23.642400 0.057755 5.116280 -0.006433 0.063607 6.938038
80.900000 24.002900 0.043188 5.226120 -0.007450 0.056173 6.919281
82.800000 24.362400 0.013158 5.335930 -0.015283 0.055886 6.821308
84.708000 24.758600 -0.014215 5.451450 -0.013814 0.058298 6.904859
86.616000 25.133100 -0.019711 5.451790 -0.002769 0.000171 7.078237
88.524000 25.513300 -0.013024 5.409080 0.003352 -0.021406 7.229573
90.426000 25.543700 -0.004828 5.339400 0.004163 -0.035387 7.017103
92.328000 25.595600 -0.002075 5.263920 0.001397 -0.038313 6.687378
94.234000 25.932000 0.010082 5.189090 0.006083 -0.037443 6.611343
96.136000 26.026600 0.015129 5.102280 0.002549 -0.043838 6.310787
98.038000 25.975300 0.029424 5.110590 0.007228 0.004202 5.856511
99.946000 26.050100 0.053013 5.086610 0.011920 -0.012117 5.523080
101.846000 26.299800 0.063435 5.045790 0.005227 -0.020473 5.352879
103.750000 26.534200 0.048621 5.043660 -0.007423 -0.001067 5.181208
105.666000 26.647400 0.061511 5.006430 0.006481 -0.018719 5.026441
107.568000 26.907800 0.065371 4.989180 0.001927 -0.008611 4.898642
109.480000 27.494100 0.019148 4.965260 -0.022269 -0.011524 5.080249
111.386000 27.997300 0.010939 4.923210 -0.003960 -0.020284 5.173100
113.288000 28.320700 0.007995 4.875630 -0.001435 -0.023193 5.204864
115.196000 27.843900 -0.047655 4.971750 -0.026631 0.045997 4.345613
117.106000 28.308100 -0.042847 4.979160 0.002293 0.003534 4.432410
119.010000 28.878100 -0.037297 4.935740 0.002600 -0.020338 4.609314
120.934000 29.119600 -0.028051 4.920330 0.004428 -0.007379 4.478863
122.838000 29.592500 -0.058738 4.876100 -0.014398 -0.020752 4.560533
124.740000 29.943800 -0.097234 4.856590 -0.018164 -0.009206 4.519344
126.648000 30.331900 -0.142934 4.830320 -0.021431 -0.012319 4.502041
128.554000 30.623400 -0.147214 4.836600 -0.002015 0.002956 4.410720
130.460000 30.688100 -0.118038 4.825940 0.013828 -0.005052 4.130838
132.360000 30.688500 -0.105166 4.801680 0.006103 -0.011502 3.822107
134.264000 30.700200 -0.128051 4.784660 -0.010850 -0.008069 3.545666
136.166000 30.710300 -0.145328 4.793010 -0.008191 0.003959 3.311375
138.070000 30.721500 -0.166448 4.778310 -0.010013 -0.006969 3.249428
139.972000 30.715000 -0.171773 4.784300 -0.002525 0.002840 3.098433
141.876000 30.680600 -0.175485 4.768290 -0.001760 -0.007590 2.992550
143.778000 30.666000 -0.190796 4.754800 -0.007259 -0.006395 2.939275
145.682000 30.674200 -0.226627 4.699520 -0.016979 -0.026195 2.970890
147.582000 30.662400 -0.234062 4.678840 -0.003524 -0.009803 3.020609
149.486000 30.642000 -0.217087 4.660520 0.008046 -0.008683 3.014110
151.388000 30.639700 -0.166804 4.653680 0.023829 -0.003241 3.015661
153.288000 30.655800 -0.161815 4.661430 0.002365 0.003673 3.013411
155.190000 30.660000 -0.188391 4.675840 -0.012596 0.006830 2.972050
157.092000 30.633500 -0.236869 4.673740 -0.022970 -0.000995 2.919699
159.000000 30.629800 -0.266923 4.688130 -0.014242 0.006819 2.839136
160.902000 30.663600 -0.237382 4.715850 0.013996 0.013133 2.778575
162.808000 30.708500 -0.143877 4.789320 0.044232 0.034755 2.771980
164.708000 30.719400 -0.056453 4.908300 0.041312 0.056224 2.733180


==> figure7b_obstacles.txt <==
x y r
-0.999983 0.005816 0.000000


==> figure7b_uav1.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.000000 -9.243450 4.951650 5.040480 0.000000 0.000000 nan
1.606000 -9.039830 4.973970 5.063550 0.108279 0.111917 6.733217
3.412000 -8.720820 4.577370 5.100220 -0.353263 0.032663 6.272250
5.416000 -8.467370 4.246160 5.131300 -0.281791 0.026443 5.897322
7.430000 -8.145010 3.951910 5.181270 -0.238183 0.040449 5.566879
9.438000 -7.843180 3.707160 5.209120 -0.192804 0.021939 5.210171
11.442000 -7.508100 3.506420 5.277890 -0.153458 0.052572 4.935915
13.446000 -7.111400 3.386040 5.320650 -0.089245 0.031700 4.812961
15.456000 -6.696120 3.353480 5.353310 -0.023524 0.023596 4.744077
17.464000 -6.262160 3.378060 5.407910 0.017276 0.038376 4.762616
19.478000 -5.836270 3.401900 5.455480 0.016407 0.032738 4.804288
21.484000 -5.417200 3.440880 5.526900 0.026300 0.048188 4.897618
23.486000 -5.037370 3.475420 5.577440 0.023050 0.033728 4.986551
25.486000 -4.633660 3.481630 5.706520 0.004057 0.084328 5.009802
27.494000 -4.363520 3.334690 6.064790 -0.093630 0.228289 4.736312
29.498000 -4.381240 3.214830 6.469190 -0.075674 0.255320 4.447781
31.502000 -4.274830 3.401370 6.826190 0.116245 0.222469 4.430279
33.502000 -4.251710 3.704860 7.055790 0.187701 0.142002 4.465759
35.506000 -4.228540 4.031470 7.294960 0.199176 0.145853 4.521247
37.506000 -4.201190 4.380960 7.495410 0.210798 0.120903 4.630159
39.512000 -4.142420 4.697880 7.741350 0.189079 0.146731 4.717668
41.518000 -4.061690 5.008740 7.927690 0.184416 0.110545 4.806424
43.524000 -3.956030 5.389690 8.070380 0.222603 0.083379 4.946756
45.530000 -3.837330 5.795210 8.091120 0.234466 0.011992 5.098978
47.534000 -3.724410 6.198350 7.980090 0.230468 -0.063474 5.245380
49.540000 -3.617100 6.538120 7.795850 0.193151 -0.104736 5.315836
51.542000 -3.530270 6.876090 7.543490 0.189794 -0.141718 5.387045
53.546000 -3.421770 7.222130 7.317190 0.192640 -0.125981 5.453068
55.548000 -3.290110 7.583010 7.130710 0.199173 -0.102920 5.512079
57.550000 -3.127100 7.951340 7.045710 0.201976 -0.046610 5.584930
59.550000 -2.922470 8.302330 7.015720 0.191109 -0.016329 5.628180
61.568000 -2.641380 8.600160 7.065500 0.160895 0.026892 5.599714
63.574000 -2.283710 8.808060 7.192350 0.111235 0.067870 5.529142
65.580000 -1.909950 8.916030 7.297660 0.057532 0.056114 5.457907
67.590000 -1.471560 8.931590 7.264630 0.008202 -0.017410 5.491267
69.592000 -1.204370 8.792560 6.892880 -0.072392 -0.193567 5.480534
71.598000 -0.936585 8.662390 6.639640 -0.067908 -0.132112 5.512138
73.604000 -0.676503 8.505300 6.282820 -0.080769 -0.183461 5.581388
75.616000 -0.439532 8.428830 5.951050 -0.039263 -0.170345 5.641488
77.620000 -0.217536 8.452300 5.601960 0.011980 -0.178185 5.693626
79.632000 0.007799 8.580710 5.249490 0.065000 -0.178416 5.775158
81.642000 0.239831 8.772790 4.950700 0.096764 -0.150521 5.836046
83.646000 0.801860 8.607500 5.215650 -0.080467 0.128984 5.885694
85.656000 1.070770 8.719590 4.846180 0.055187 -0.181906 5.868568
87.658000 1.522650 8.698600 4.859280 -0.010288 0.006421 5.926371
89.662000 1.944360 8.635020 4.809580 -0.031056 -0.024276 5.967892
91.668000 2.343010 8.508680 4.877280 -0.061426 0.032916 6.042831
93.668000 2.694740 8.317010 4.982440 -0.092812 0.050922 6.121444
95.678000 3.032200 8.116380 5.156100 -0.096553 0.083574 6.207615
97.680000 3.345270 7.966860 5.365760 -0.071768 0.100634 6.299638
99.690000 3.526850 7.815140 5.592270 -0.072985 0.108963 6.212623
101.696000 3.743500 7.676890 5.756090 -0.066425 0.078711 6.251643
103.700000 3.971130 7.556160 5.954230 -0.057780 0.094827 6.241731
105.704000 4.122490 7.424330 6.091420 -0.063254 0.065826 6.166458
107.704000 4.325120 7.246690 6.225620 -0.084795 0.064059 6.119695
109.708000 4.546280 7.061240 6.322310 -0.088295 0.046035 6.127771
111.722000 4.732350 6.887870 6.349490 -0.082602 0.012950 6.080124
113.726000 4.872140 6.694120 6.418710 -0.092194 0.032938 5.989177
115.734000 5.053210 6.448980 6.431020 -0.116055 0.005828 5.935300
117.736000 5.236890 6.213480 6.437830 -0.111279 0.003218 5.875041
119.748000 5.406880 5.923420 6.435070 -0.136396 -0.001298 5.862674
121.748000 5.573520 5.644400 6.404770 -0.130937 -0.014219 5.850625
123.756000 5.626460 5.352940 6.373230 -0.136689 -0.014792 5.803894
125.760000 5.727280 5.051810 6.309010 -0.140673 -0.030000 5.804147
127.766000 5.804200 4.766140 6.265180 -0.133343 -0.020459 5.807493
129.766000 5.931780 4.502960 6.233070 -0.122624 -0.014961 5.824977
131.766000 6.100800 4.260200 6.204050 -0.112858 -0.013491 5.854118
133.770000 6.321400 4.018480 6.183730 -0.111913 -0.009408 5.891402
135.770000 6.558290 3.817330 6.237340 -0.092980 0.024781 5.876676
137.776000 6.791390 3.610550 6.233380 -0.095390 -0.001827 5.876013
139.782000 6.987220 3.394470 6.266510 -0.099577 0.015267 5.871444
141.794000 7.220860 3.197830 6.289710 -0.090370 0.010662 5.860958
143.796000 7.462200 3.012830 6.344930 -0.084828 0.025320 5.822002
145.812000 7.699930 2.819240 6.406070 -0.088559 0.027969 5.791268
147.826000 7.931060 2.615960 6.437410 -0.092813 0.014309 5.771928
149.840000 8.150870 2.377460 6.483460 -0.108538 0.020957 5.762024
151.842000 8.386080 2.135750 6.502380 -0.109669 0.008584 5.761089
153.850000 8.623570 1.909970 6.543270 -0.102248 0.018518 5.730679
155.872000 8.866400 1.696550 6.556850 -0.096472 0.006139 5.699489
157.872000 9.113210 1.501170 6.567160 -0.088175 0.004653 5.651927
159.880000 9.378500 1.292620 6.596270 -0.093778 0.013090 5.609402
161.880000 9.662470 1.061110 6.584680 -0.103654 -0.005189 5.600465
163.882000 9.941230 0.830178 6.562580 -0.103146 -0.009871 5.595004
165.886000 10.176400 0.592956 6.539260 -0.105884 -0.010409 5.592729
167.796000 10.401500 0.364548 6.528760 -0.101816 -0.004681 5.557551
169.696000 10.631800 0.133888 6.529340 -0.102578 0.000258 5.532832
171.600000 10.864800 -0.055300 6.520690 -0.084094 -0.003845 5.567560
173.506000 11.076600 -0.291741 6.542870 -0.104799 0.009831 5.570883
175.410000 11.329500 -0.489466 6.546370 -0.087453 0.001548 5.547245
177.312000 11.560600 -0.702064 6.559860 -0.093885 0.005957 5.517506
179.218000 11.780000 -0.929111 6.578090 -0.100066 0.008034 5.508209
181.118000 12.007100 -1.134050 6.543500 -0.090198 -0.015224 5.497284
183.018000 12.189400 -1.345850 6.496280 -0.093183 -0.020775 5.495204
184.926000 12.396400 -1.547870 6.475340 -0.088714 -0.009196 5.510499
186.830000 12.619600 -1.722880 6.466060 -0.076760 -0.004070 5.534488
188.734000 12.820600 -1.910220 6.462290 -0.082085 -0.001652 5.544337
190.634000 12.956800 -2.071630 6.421900 -0.070824 -0.017722 5.546131
192.544000 13.082200 -2.199270 6.384900 -0.056028 -0.016241 5.541697
194.452000 13.219100 -2.321410 6.385980 -0.053579 0.000474 5.553879
196.352000 13.357600 -2.427820 6.412490 -0.046660 0.011625 5.555685
198.254000 13.449900 -2.535670 6.417250 -0.047315 0.002088 5.565023
200.160000 13.562800 -2.633560 6.440600 -0.042918 0.010237 5.567236
202.066000 13.674900 -2.719730 6.457640 -0.037773 0.007470 5.568950
203.968000 13.785900 -2.809290 6.469740 -0.039244 0.005302 5.608747
205.876000 13.862000 -2.887380 6.492920 -0.034231 0.010161 5.615312
207.782000 13.956800 -2.967740 6.485470 -0.035208 -0.003264 5.633941
209.690000 14.005700 -3.051090 6.512610 -0.036526 0.011894 5.636129
211.592000 14.132700 -3.161770 6.519090 -0.048409 0.002834 5.716661
213.496000 14.213900 -3.250480 6.576430 -0.038819 0.025092 5.716260
215.396000 14.306700 -3.308350 6.624700 -0.025324 0.021123 5.797237
217.298000 14.375200 -3.348410 6.684640 -0.017533 0.026234 5.858795
219.214000 14.410100 -3.387850 6.770420 -0.017258 0.037536 5.889926
221.114000 14.457100 -3.427260 6.874580 -0.017234 0.045550 5.953106
223.018000 14.462400 -3.485910 7.014580 -0.025621 0.061158 6.030450
224.928000 14.493000 -3.521840 7.098630 -0.015710 0.036749 6.049129
226.836000 14.511300 -3.577310 7.190450 -0.024243 0.040130 6.065623
228.740000 14.552600 -3.641640 7.202950 -0.028125 0.005465 6.075665
233.726000 14.458800 -3.055770 7.459650 0.246593 0.108045 nan
233.726000 14.458800 -3.055770 7.459650 0.000000 0.000000 nan


==> figure7b_uav2.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.542000 -9.231660 0.006752 5.079560 0.000000 0.000000 4.641013
2.544000 -8.894860 0.045257 5.085290 0.113571 0.016901 4.367644
4.550000 -8.435350 0.051305 5.150340 0.005486 0.059004 4.207590
6.552000 -8.034770 0.012382 5.187980 -0.033617 0.032508 4.028290
8.554000 -7.629100 0.001963 5.255600 -0.008598 0.055803 3.889793
10.558000 -7.237050 -0.010044 5.314670 -0.009577 0.047117 3.788445
12.562000 -6.848230 -0.010630 5.350260 -0.000454 0.027566 3.738017
14.586000 -6.434930 0.001449 5.383630 0.009059 0.025026 3.729618
16.586000 -6.022200 0.050091 5.431570 0.035497 0.034985 3.754071
18.594000 -5.603710 0.071805 5.470490 0.015458 0.027708 3.785896
20.596000 -5.188910 0.085321 5.468940 0.009422 -0.001080 3.866671
22.602000 -4.758630 0.093005 5.537140 0.005229 0.046412 3.976766
24.606000 -4.364730 0.109127 5.535980 0.010838 -0.000780 4.074424
26.608000 -3.958410 0.184663 5.639700 0.049709 0.068256 4.082284
28.612000 -3.909350 0.618242 5.968390 0.273967 0.207690 3.923598
30.614000 -3.845690 0.859591 6.131310 0.155332 0.104855 3.912533
32.618000 -3.741580 1.247150 6.312650 0.242411 0.113425 4.003836
34.628000 -3.738900 1.689470 6.312020 0.272557 -0.000388 4.086157
36.630000 -3.757120 2.007530 5.951120 0.192006 -0.217867 4.255981
38.636000 -3.801670 1.961160 5.483260 -0.027614 -0.278618 4.465869
40.650000 -3.878250 1.931350 5.070980 -0.017650 -0.244104 4.684336
42.666000 -4.001550 1.950670 4.635070 0.011261 -0.254081 4.979046
44.670000 -4.122640 2.072440 4.259820 0.070564 -0.217451 5.271174
46.674000 -4.247170 2.325790 3.932920 0.145035 -0.187140 5.544759
48.684000 -4.377030 2.751500 3.818600 0.240352 -0.064544 5.660628
50.698000 -4.456670 3.152210 3.988860 0.224383 0.095340 5.533371
52.706000 -4.520550 3.481190 4.254520 0.182835 0.147644 5.368459
54.736000 -4.550190 3.798630 4.517830 0.175219 0.145340 5.259211
56.746000 -4.591890 4.155130 4.763700 0.194702 0.134282 5.166452
58.746000 -4.613580 4.522460 4.935520 0.199663 0.093393 5.115309
60.752000 -4.628280 4.921170 5.033930 0.215053 0.053080 5.067960
62.770000 -4.616170 5.328720 5.098610 0.218218 0.034632 5.005746
64.776000 -4.584930 5.725380 5.060220 0.211233 -0.020444 4.977041
66.788000 -4.512300 6.133090 4.978030 0.215180 -0.043378 4.956526
68.790000 -4.429580 6.494380 4.789810 0.189518 -0.098732 4.987165
70.790000 -4.330010 6.849500 4.620840 0.185281 -0.088159 5.009744
72.794000 -4.212370 7.171780 4.354520 0.166593 -0.137666 5.088450
74.806000 -4.072920 7.379720 4.019960 0.106970 -0.172106 5.161796
76.808000 -3.904980 7.478130 3.636360 0.050250 -0.195872 5.171593
78.822000 -3.769270 7.509310 3.231640 0.015826 -0.205417 5.146407
80.828000 -3.621360 7.635260 2.823800 0.063373 -0.205209 5.167045
82.830000 -3.491730 7.933560 2.539710 0.149449 -0.142330 5.284017
84.836000 -3.289860 8.291760 2.407310 0.178412 -0.065946 5.224223
86.840000 -3.080480 8.634150 2.415530 0.170099 0.004084 5.181922
88.842000 -2.788090 8.936120 2.454450 0.148977 0.019201 5.154154
90.846000 -2.446260 9.169370 2.569840 0.114384 0.056586 5.133875
92.856000 -2.081610 9.315750 2.724200 0.071457 0.075353 5.155059
94.862000 -1.750090 9.298720 2.952300 -0.008287 0.111000 5.118405
96.872000 -1.419220 9.245040 3.224650 -0.025930 0.131560 5.079649
98.880000 -1.095500 9.274750 3.477680 0.014307 0.121849 5.064012
100.890000 -0.814674 9.400320 3.708480 0.060347 0.110918 5.010959
102.898000 -0.527945 9.550050 3.902430 0.071722 0.092903 5.031114
104.902000 -0.226175 9.655780 4.090360 0.050484 0.089732 4.973691
106.904000 0.106566 9.655230 4.241540 -0.000262 0.071961 4.922776
108.904000 0.475084 9.562690 4.355100 -0.043782 0.053727 4.865088
110.918000 0.882612 9.613460 4.150220 0.023785 -0.095984 5.038787
112.930000 1.256790 9.526140 4.284520 -0.040903 0.062910 4.951296
114.934000 1.694220 9.443940 4.238090 -0.038208 -0.021582 4.979339
116.934000 2.144160 9.352540 4.230850 -0.042240 -0.003346 4.972038
118.934000 2.558970 9.242370 4.222010 -0.050814 -0.004077 4.948247
120.948000 2.975240 9.113440 4.189210 -0.059178 -0.015055 4.949970
122.950000 3.343070 8.981900 4.164640 -0.060361 -0.011275 4.918495
124.956000 3.726280 8.863320 4.128600 -0.054179 -0.016467 4.908985
126.966000 4.088330 8.739420 4.110290 -0.056501 -0.008350 4.893846
128.966000 4.436590 8.630260 4.094780 -0.049691 -0.007060 4.894242
130.990000 4.788610 8.486460 4.064310 -0.065191 -0.013813 4.925352
132.996000 5.178350 8.310360 4.060490 -0.079288 -0.001720 4.928683
135.006000 5.564840 8.145230 4.051590 -0.074117 -0.003995 4.942544
137.010000 5.992330 7.971260 4.022190 -0.077519 -0.013100 4.968023
139.020000 6.370300 7.800840 4.006430 -0.075931 -0.007022 4.979459
141.028000 6.751070 7.630310 4.003990 -0.075709 -0.001083 4.994876
143.030000 7.099560 7.464640 4.008870 -0.073485 0.002165 4.992644
145.038000 7.465350 7.278250 4.004370 -0.082281 -0.001987 5.007903
147.040000 7.841400 7.117480 4.031620 -0.070749 0.011992 5.016629
149.044000 8.236780 6.919970 4.026350 -0.086417 -0.002306 5.061903
151.052000 8.625560 6.702540 4.034440 -0.094766 0.003526 5.093613
153.060000 8.982490 6.499810 4.061330 -0.088288 0.011710 5.116710
155.068000 9.301610 6.325690 4.087660 -0.075859 0.011471 5.102111
157.084000 9.631100 6.158940 4.108900 -0.072448 0.009228 5.114548
159.092000 9.973570 5.973460 4.105540 -0.080278 -0.001454 5.123769
161.042000 10.337500 5.781230 4.140100 -0.082833 0.014892 5.118226
162.948000 10.699700 5.607790 4.159780 -0.074579 0.008462 5.126111
164.856000 11.073500 5.404360 4.183010 -0.087074 0.009943 5.134312
166.770000 11.424400 5.222780 4.211220 -0.077661 0.012065 5.127051
168.680000 11.750800 5.005610 4.218470 -0.092666 0.003094 5.121194
170.582000 12.096200 4.820030 4.248150 -0.078980 0.012631 5.121809
172.496000 12.448800 4.601770 4.263600 -0.092507 0.006548 5.132525
174.396000 12.799800 4.420550 4.289060 -0.076702 0.010776 5.155975
176.302000 13.146800 4.196330 4.307410 -0.094543 0.007737 5.204534
178.210000 13.466800 3.975890 4.285950 -0.092860 -0.009040 5.263152
180.116000 13.779100 3.798550 4.253370 -0.074668 -0.013718 5.364225
182.016000 14.101900 3.674030 4.187530 -0.052349 -0.027680 5.461890
183.922000 14.438300 3.602230 4.121560 -0.030131 -0.027684 5.584087
185.830000 14.718700 3.519900 4.148030 -0.034595 0.011123 5.605622
187.744000 14.903100 3.375970 4.123930 -0.060563 -0.010141 5.657426
189.656000 15.037500 3.187810 4.024390 -0.079049 -0.041818 5.719383
191.560000 15.161000 3.060240 3.944990 -0.053662 -0.033400 5.760936
193.470000 15.276100 2.946050 3.893690 -0.048043 -0.021584 5.797409
195.370000 15.418400 2.859960 3.898930 -0.036208 0.002204 5.816612
197.280000 15.545000 2.764800 3.888120 -0.040015 -0.004546 5.841640
199.182000 15.673500 2.688180 3.887780 -0.032214 -0.000143 5.863392
201.106000 15.813300 2.613330 3.873720 -0.031450 -0.005908 5.898920
203.014000 15.944500 2.536270 3.862850 -0.032372 -0.004566 5.938302
204.930000 16.016400 2.462470 3.879870 -0.031025 0.007155 5.928057
206.836000 16.088800 2.419230 3.874840 -0.018181 -0.002115 5.946860
208.746000 16.136600 2.325970 3.826060 -0.039187 -0.020497 5.971322
210.658000 16.236100 2.277450 3.858260 -0.020383 0.013527 5.997569
212.560000 16.342700 2.187240 3.829350 -0.037866 -0.012135 6.015720
214.470000 16.419000 2.138120 3.828850 -0.020634 -0.000210 6.051576
216.380000 16.519000 2.076550 3.832510 -0.025848 0.001537 6.112561
218.286000 16.588600 2.006060 3.806680 -0.029595 -0.010845 6.172519
220.204000 16.620900 1.940260 3.783680 -0.027632 -0.009659 6.239001
222.108000 16.637100 1.851580 3.741290 -0.037224 -0.017794 6.292591
224.010000 16.622600 1.689710 3.705690 -0.067830 -0.014918 6.268616
225.914000 16.594000 1.575870 3.675440 -0.047737 -0.012685 6.242622
227.818000 16.576000 1.434990 3.658720 -0.059033 -0.007006 6.186012
229.718000 16.473100 1.248840 3.677840 -0.077806 0.007992 5.970760
231.618000 16.464300 1.122870 3.702010 -0.052750 0.010121 4.812044
233.528000 16.421800 0.952808 3.790060 -0.071059 0.036791 3.675015


==> figure7b_uav3.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.134000 -9.235240 -4.967020 5.036870 0.000000 0.000000 1.988589
1.734000 -9.032320 -4.947370 5.068370 0.095255 0.152699 6.671704
3.542000 -8.714830 -4.538460 5.082690 0.363105 0.012716 6.220448
5.552000 -8.461810 -4.224740 5.118370 0.267522 0.030426 5.841228
7.554000 -8.128370 -3.941170 5.170960 0.229636 0.042588 5.386661
9.556000 -7.803000 -3.666760 5.222680 0.214158 0.040364 5.098227
11.562000 -7.461030 -3.461690 5.272970 0.155845 0.038218 4.902983
13.570000 -7.074960 -3.348650 5.328140 0.083604 0.040804 4.811159
15.586000 -6.678250 -3.285320 5.370610 0.045745 0.030677 4.804570
17.588000 -6.285370 -3.246650 5.429340 0.027358 0.041550 4.812467
19.598000 -5.888250 -3.234390 5.483900 0.008503 0.037838 4.878626
21.598000 -5.483980 -3.243350 5.523940 -0.006095 0.027239 4.974877
23.608000 -5.073500 -3.239270 5.596430 0.002723 0.048371 5.063021
25.616000 -4.671620 -3.163020 5.759820 0.049809 0.106732 5.051708
27.634000 -4.505730 -2.869690 6.070060 0.187706 0.198527 4.848767
29.648000 -4.425740 -2.650640 6.358610 0.139780 0.184130 4.754376
31.668000 -4.297560 -2.450000 6.692790 0.125829 0.209577 4.776458
33.676000 -4.200470 -2.354010 7.061870 0.059584 0.229101 4.869631
35.678000 -4.125150 -2.159070 7.411300 0.119394 0.214013 4.905350
37.684000 -4.066390 -1.791840 7.637910 0.221370 0.136603 4.787710
39.692000 -3.989190 -1.410430 7.701720 0.228479 0.038225 4.685300
41.704000 -3.903410 -1.022870 7.789100 0.229482 0.051739 4.631605
43.712000 -3.843160 -0.642437 7.936500 0.222822 0.086333 4.647259
45.712000 -3.809240 -0.287057 8.131980 0.206249 0.113449 4.704688
47.718000 -3.806300 0.031161 8.379750 0.183061 0.142535 4.774031
49.730000 -3.842930 0.344359 8.630760 0.178596 0.143134 4.757298
51.734000 -3.892050 0.665250 8.848060 0.181718 0.123055 4.719233
53.738000 -3.955750 1.009960 9.097290 0.192709 0.139331 4.740596
55.746000 -4.022250 1.340980 9.360460 0.183455 0.145852 4.784376
57.752000 -4.074010 1.645000 9.634350 0.167386 0.150797 4.858519
59.760000 -4.124300 1.990260 9.830790 0.188899 0.107477 4.885126
61.772000 -4.156890 2.414560 9.837660 0.229789 0.003721 4.803381
63.778000 -4.173900 2.769560 9.635250 0.191161 -0.108994 4.727154
65.780000 -4.179280 2.962490 9.256260 0.102966 -0.202266 4.767659
67.792000 -4.195760 2.947340 8.805960 -0.008002 -0.237833 4.946542
69.792000 -4.206850 2.664830 8.473690 -0.148309 -0.174432 5.247256
71.800000 -4.237050 2.381310 8.185890 -0.148304 -0.150543 5.491989
73.814000 -4.265960 2.084390 7.829340 -0.153295 -0.184081 5.732339
75.818000 -4.265160 1.979250 7.388170 -0.053944 -0.226350 5.812561
77.820000 -4.259310 2.165310 7.002020 0.095059 -0.197286 5.749303
79.832000 -4.258220 2.441120 6.669300 0.139984 -0.168869 5.714922
81.842000 -4.246920 2.772570 6.351080 0.166673 -0.160020 5.654162
83.848000 -4.220860 3.146120 6.098980 0.186762 -0.126041 5.615197
85.856000 -4.163060 3.550630 5.946790 0.201304 -0.075737 5.541421
87.858000 -4.113720 3.956660 5.894340 0.201389 -0.026015 5.481704
89.864000 -4.057610 4.360120 6.003890 0.198901 0.054007 5.438202
91.866000 -4.012860 4.668870 6.227930 0.151973 0.110277 5.422878
93.870000 -3.949970 4.924540 6.508350 0.125298 0.137428 5.403976
95.878000 -3.900140 5.123750 6.853990 0.097057 0.168398 5.453735
97.882000 -3.847550 5.300800 7.207740 0.085894 0.171618 5.522541
99.890000 -3.777220 5.492620 7.541630 0.092717 0.161387 5.603633
101.894000 -3.678480 5.765950 7.828060 0.131364 0.137660 5.637295
103.902000 -3.584770 6.140250 7.987360 0.178939 0.076155 5.584208
105.914000 -3.467190 6.501290 8.069370 0.172276 0.039132 5.521398
107.922000 -3.306150 6.848000 8.067380 0.164883 -0.000946 5.457756
109.930000 -3.105560 7.208120 8.075700 0.170169 0.003931 5.457213
111.942000 -2.871290 7.539830 8.091100 0.156168 0.007250 5.412698
113.958000 -2.595890 7.844580 8.085530 0.142840 -0.002611 5.417216
115.966000 -2.265180 8.120370 8.054370 0.128496 -0.014518 5.408618
117.968000 -1.898240 8.383070 8.001970 0.121602 -0.024256 5.392262
119.972000 -1.530870 8.563830 7.932340 0.083580 -0.032196 5.392060
121.984000 -1.151390 8.698800 7.812590 0.062136 -0.055129 5.364255
123.990000 -0.768163 8.753380 7.694660 0.025062 -0.054151 5.338477
126.002000 -0.380358 8.739370 7.565720 -0.006407 -0.058970 5.261361
128.010000 0.000401 8.700460 7.479970 -0.017755 -0.039129 5.240742
130.022000 0.393027 8.683410 7.498550 -0.007754 0.008449 5.217590
132.032000 0.773591 8.711430 7.641870 0.012686 0.064886 5.256614
134.034000 1.185630 8.743620 7.624370 0.014516 -0.007891 5.250663
136.042000 1.613630 8.730390 7.668420 -0.005936 0.019765 5.262032
138.046000 2.037400 8.706050 7.664480 -0.010886 -0.001762 5.256717
140.046000 2.443260 8.650250 7.695130 -0.024896 0.013675 5.253513
142.052000 2.843290 8.558100 7.728240 -0.040973 0.014722 5.248983
144.066000 3.267940 8.433010 7.754590 -0.055290 0.011647 5.222064
146.090000 3.662590 8.269680 7.767320 -0.072021 0.005613 5.194554
148.090000 4.047540 8.078410 7.801990 -0.084024 0.015230 5.176542
150.100000 4.419560 7.854540 7.821230 -0.097978 0.008421 5.157541
152.108000 4.747930 7.620600 7.838160 -0.102286 0.007402 5.155426
154.118000 5.059940 7.381930 7.873570 -0.104117 0.015447 5.146652
156.122000 5.369500 7.169070 7.879800 -0.092724 0.002714 5.144959
158.126000 5.674810 6.958290 7.889070 -0.091615 0.004029 5.158845
160.140000 6.023090 6.722300 7.875600 -0.101944 -0.005819 5.145945
162.146000 6.379000 6.505150 7.871440 -0.093546 -0.001792 5.129200
164.150000 6.779580 6.324400 7.918930 -0.077480 0.020357 5.113640
166.162000 7.145250 6.170040 7.967450 -0.066165 0.020798 5.118168
168.178000 7.470900 5.928940 7.937560 -0.103019 -0.012772 5.087844
170.182000 7.754980 5.709390 7.891750 -0.093844 -0.019581 5.077657
172.188000 8.088530 5.506380 7.851490 -0.086404 -0.017135 5.038650
174.198000 8.436530 5.336080 7.862980 -0.072325 0.004880 5.033432
176.198000 8.796410 5.200780 7.896470 -0.057327 0.014190 5.130638
178.204000 9.132730 5.076050 7.940720 -0.052809 0.018735 5.181903
180.206000 9.487360 4.992530 8.052600 -0.035241 0.047208 5.301614
182.214000 9.739250 4.838470 8.077930 -0.065189 0.010718 5.398452
184.224000 9.889050 4.533250 8.027090 -0.128622 -0.021424 5.351862
186.242000 10.284400 4.587850 7.952120 0.022872 -0.031405 5.364736
188.144000 10.769100 4.755160 8.137960 0.069113 0.076767 5.505863
190.052000 10.990700 4.805750 8.126470 0.021254 -0.004827 5.621295
191.954000 11.168900 4.711400 8.064210 -0.039633 -0.026153 5.612958
193.866000 11.319200 4.624460 8.011290 -0.036532 -0.022237 5.625082
195.776000 11.480400 4.574250 7.979580 -0.021094 -0.013322 5.643930
197.680000 11.632100 4.518390 7.990260 -0.023463 0.004486 5.664494
199.586000 11.756200 4.457690 7.946090 -0.025498 -0.018554 5.683525
201.506000 11.918500 4.403860 7.935690 -0.022588 -0.004364 5.703231
203.414000 12.072900 4.360780 7.921100 -0.018074 -0.006121 5.727257
205.320000 12.169600 4.318400 7.890210 -0.017795 -0.012970 5.735215
207.232000 12.266700 4.285760 7.875330 -0.013704 -0.006248 5.771361
209.138000 12.339100 4.239200 7.832010 -0.019548 -0.018188 5.782621
211.046000 12.460500 4.207340 7.823970 -0.013367 -0.003373 5.828361
212.952000 12.586700 4.196010 7.793620 -0.004752 -0.012729 5.850464
214.856000 12.717900 4.201600 7.778770 0.002344 -0.006226 5.883967
216.762000 12.828200 4.223900 7.739830 0.009350 -0.016327 5.941465
218.668000 12.938100 4.237370 7.689260 0.005646 -0.021197 5.988460
220.576000 13.034200 4.245590 7.631390 0.003445 -0.024256 6.033113
222.484000 13.092600 4.225010 7.555400 -0.008627 -0.031853 6.056667
224.394000 13.125800 4.184810 7.402300 -0.016824 -0.064074 6.054509
226.304000 13.147800 4.093410 7.204910 -0.038164 -0.082420 6.023122
228.212000 13.118000 3.972850 7.037470 -0.050322 -0.069890 5.972514
230.120000 13.075800 3.811230 6.928410 -0.067438 -0.045507 5.745580
232.034000 12.981700 3.539170 6.760810 -0.112757 -0.069463 4.424631
233.664000 12.929500 3.285650 6.757000 -0.105298 -0.001582 1.312190


==> figure7b_uav4.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.250000 -12.387700 4.533530 5.093920 0.000000 0.000000 2.686805
1.958000 -12.193200 4.380220 5.065700 -0.615060 -0.113215 6.322461
3.662000 -11.835000 4.126410 5.132660 -0.231966 0.061197 6.007197
5.566000 -11.552600 3.841460 5.142720 -0.247477 0.008737 5.729356
7.476000 -11.213500 3.579730 5.178670 -0.215799 0.029641 5.477331
9.382000 -10.850600 3.403720 5.229710 -0.140155 0.040643 5.199435
11.286000 -10.508000 3.273150 5.275640 -0.101552 0.035722 5.041345
13.194000 -10.143200 3.217750 5.329140 -0.042020 0.040579 4.976783
15.104000 -9.744070 3.179630 5.352010 -0.028099 0.016858 4.923320
17.006000 -9.337830 3.179740 5.398110 0.000079 0.033149 4.871753
19.010000 -8.975970 3.065220 5.639700 -0.079874 0.168501 4.771357
21.016000 -8.617540 3.099110 5.825300 0.023299 0.127598 4.805789
23.022000 -8.282260 3.198600 6.067770 0.066919 0.163090 4.910201
25.026000 -7.965140 3.291880 6.228520 0.062238 0.107255 5.009364
27.034000 -7.598110 3.342220 6.454760 0.032770 0.147277 4.851743
29.046000 -7.315230 3.326540 6.722870 -0.010114 0.172944 4.654172
31.054000 -7.086190 3.445250 7.026910 0.075480 0.193320 4.591802
33.058000 -6.917530 3.712900 7.245040 0.168389 0.137234 4.646504
35.062000 -6.727000 3.983940 7.446330 0.168497 0.125136 4.689820
37.066000 -6.535880 4.294620 7.641370 0.190262 0.119443 4.742068
39.082000 -6.333300 4.578000 7.893810 0.171055 0.152378 4.769023
41.090000 -6.110510 4.832210 8.070940 0.152670 0.106378 4.792660
43.094000 -5.849880 5.057420 8.296730 0.133425 0.133769 4.802050
45.098000 -5.562260 5.268480 8.505420 0.123730 0.122341 4.808149
47.100000 -5.293450 5.453730 8.765150 0.107462 0.150667 4.798902
49.100000 -5.176640 5.610770 9.136690 0.090179 0.213353 4.810528
51.102000 -5.030930 5.624880 9.508200 0.008048 0.211900 4.750178
53.108000 -4.894150 5.707050 9.866590 0.046518 0.202893 4.729281
55.136000 -4.785610 6.044440 10.155500 0.187884 0.160887 4.822371
57.146000 -4.688740 6.458700 10.202700 0.229309 0.026127 4.844764
59.156000 -4.555620 6.849000 10.207300 0.214637 0.002530 4.836737
61.164000 -4.395320 7.237840 10.161700 0.211910 -0.024851 4.778933
63.174000 -4.206050 7.608750 10.111200 0.200650 -0.027319 4.741516
65.186000 -3.973960 7.960170 10.045600 0.188535 -0.035194 4.749977
67.186000 -3.718130 8.288310 9.945710 0.174700 -0.053181 4.866117
69.190000 -3.416520 8.555680 9.763750 0.141065 -0.096003 5.052017
71.196000 -3.141620 8.592740 9.409270 0.019388 -0.185445 5.094391
73.210000 -2.951480 8.383820 9.088610 -0.108769 -0.166944 5.083453
75.214000 -2.750980 8.176590 8.748060 -0.106937 -0.175734 5.072680
77.218000 -2.578240 8.053020 8.354960 -0.063316 -0.201421 5.017400
79.224000 -2.464290 8.177180 7.966100 0.063350 -0.198407 5.028180
81.228000 -2.344130 8.485290 7.680910 0.156035 -0.144428 5.097067
83.230000 -2.181380 8.807690 7.486760 0.162724 -0.097992 5.110717
85.236000 -1.946990 9.131000 7.285540 0.161653 -0.100609 5.095732
87.238000 -1.678440 9.414170 7.087880 0.140856 -0.098321 5.026317
89.244000 -1.290430 9.602170 6.949260 0.092817 -0.068438 4.948415
91.250000 -0.837462 9.651960 6.876720 0.024410 -0.035564 4.872154
93.254000 -0.465564 9.498170 7.111590 -0.074901 0.114390 4.815837
95.262000 -0.242621 9.359060 7.384770 -0.067928 0.133396 4.756289
97.272000 0.073387 9.339980 7.658730 -0.009245 0.132739 4.779186
99.286000 0.358910 9.415150 7.930000 0.036308 0.131026 4.811581
101.292000 0.849736 9.385150 7.771730 -0.014254 -0.075197 4.732572
103.298000 1.120790 9.452250 8.082940 0.031995 0.148395 4.765040
105.316000 1.489810 9.448810 8.145220 -0.001639 0.029680 4.734095
107.318000 1.857280 9.391520 8.243770 -0.027180 0.046754 4.723817
109.330000 2.240410 9.307510 8.332900 -0.039647 0.042063 4.778929
111.336000 2.636980 9.219460 8.409090 -0.041346 0.035777 4.776379
113.358000 3.014090 9.107740 8.489740 -0.052300 0.037755 4.792360
115.368000 3.436520 9.005850 8.560040 -0.047347 0.032668 4.819726
117.370000 3.878860 8.911570 8.623740 -0.043545 0.029421 4.852315
119.382000 4.317140 8.820780 8.666960 -0.041764 0.019881 4.901967
121.388000 4.737670 8.738800 8.697910 -0.037612 0.014200 4.962669
123.392000 5.114020 8.626870 8.699510 -0.051306 0.000733 5.009428
125.396000 5.491810 8.523790 8.708670 -0.047093 0.004185 5.061987
127.410000 5.863780 8.404470 8.685980 -0.054333 -0.010332 5.072115
129.418000 6.216840 8.294710 8.680810 -0.049901 -0.002350 5.108577
131.428000 6.585000 8.178740 8.679150 -0.052505 -0.000752 5.121120
133.436000 6.983550 8.047200 8.663280 -0.059203 -0.007143 5.152297
135.442000 7.371970 7.902810 8.648600 -0.064782 -0.006586 5.156832
137.442000 7.789810 7.755800 8.635050 -0.065569 -0.006044 5.185570
139.448000 8.199370 7.627500 8.598430 -0.057064 -0.016287 5.214576
141.452000 8.596910 7.500090 8.580390 -0.056524 -0.008003 5.241334
143.458000 8.984600 7.360690 8.562380 -0.061663 -0.007967 5.254447
145.460000 9.353880 7.211280 8.542370 -0.065947 -0.008832 5.260240
147.470000 9.713040 7.044810 8.514280 -0.073267 -0.012363 5.274747
149.424000 10.077100 6.886950 8.504800 -0.069273 -0.004160 5.307866
151.338000 10.428800 6.723370 8.508570 -0.071623 0.001651 5.340807
153.242000 10.786100 6.544250 8.504020 -0.078142 -0.001985 5.384395
155.150000 11.106000 6.294790 8.414880 -0.108384 -0.038729 5.360401
157.062000 11.415200 6.044490 8.331270 -0.108490 -0.036240 5.362018
158.968000 11.734700 5.798370 8.268930 -0.106356 -0.026939 5.338706
160.868000 12.048100 5.544410 8.210050 -0.109430 -0.025371 5.312000
162.776000 12.348400 5.301420 8.159100 -0.104543 -0.021921 5.270616
164.684000 12.640700 5.072090 8.107150 -0.098511 -0.022316 5.236872
166.590000 12.920500 4.839060 8.063930 -0.099919 -0.018532 5.199886
168.496000 13.157700 4.594200 8.012720 -0.104904 -0.021940 5.147816
170.396000 13.365100 4.360580 7.952510 -0.100050 -0.025785 5.056181
172.300000 13.618000 4.161840 7.960400 -0.084950 0.003373 5.046549
174.206000 13.897400 3.953170 7.991830 -0.088886 0.013388 5.025223
176.110000 14.167100 3.743650 8.008740 -0.089115 0.007192 5.100042
178.012000 14.420200 3.527080 8.035320 -0.091981 0.011289 5.110977
179.918000 14.665500 3.276740 8.059580 -0.106019 0.010274 5.110804
181.820000 14.874300 3.072360 8.082790 -0.086675 0.009843 5.118438
183.722000 15.088600 2.880970 8.100890 -0.081075 0.007667 5.121420
185.630000 15.274600 2.664300 8.119810 -0.091670 0.008005 5.119793
187.530000 15.426200 2.479940 8.129000 -0.078071 0.003892 5.075050
189.434000 15.555500 2.281480 8.133900 -0.083972 0.002073 5.094828
191.338000 15.671400 2.128980 8.123140 -0.064579 -0.004557 5.101689
193.242000 15.762700 2.013130 8.109450 -0.049095 -0.005802 5.088520
195.152000 15.887700 1.893220 8.098260 -0.050761 -0.004737 5.098559
197.052000 16.002500 1.799730 8.098900 -0.039586 0.000271 5.107544
198.954000 16.119700 1.712880 8.082600 -0.036763 -0.006900 5.115568
200.862000 16.227100 1.593690 8.082230 -0.050416 -0.000157 5.114750
202.764000 16.344900 1.472930 8.081860 -0.051047 -0.000156 5.129551
204.670000 16.554300 1.436450 8.168040 -0.015380 0.036335 5.238894
206.576000 16.627200 1.337670 8.184760 -0.041751 0.007067 5.239101
208.484000 16.678500 1.267560 8.227270 -0.029642 0.017973 5.270072
210.390000 16.746300 1.150170 8.240310 -0.049583 0.005508 5.256286
212.302000 16.895000 1.206340 8.397350 0.023652 0.066126 5.375097
214.206000 16.909500 1.062390 8.321440 -0.060691 -0.032005 5.294787
216.110000 17.078700 1.210880 8.526310 0.062216 0.085838 5.450284
218.018000 17.232100 1.324800 8.757720 0.047674 0.096842 5.630797
219.924000 17.285800 1.300500 8.912630 -0.010211 0.065095 5.713681
221.830000 17.355600 1.345550 9.142330 0.018869 0.096209 5.859686
223.742000 17.470800 1.405940 9.263360 0.025333 0.050771 5.985935
225.652000 17.591500 1.414410 9.227740 0.003556 -0.014956 6.035244
227.558000 17.682400 1.421360 9.222760 0.002919 -0.002092 6.082507
229.462000 17.857500 1.590620 9.096680 0.070672 -0.052643 6.063029
231.372000 17.998800 1.712310 8.775000 0.050476 -0.133430 6.020413


==> figure7b_uav5.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.536000 -12.233100 -0.007195 5.077320 0.000000 0.000000 4.107920
2.442000 -11.939800 0.009725 5.096720 0.057468 0.065891 4.486205
4.344000 -11.485700 0.008905 5.137750 -0.000746 0.037333 4.225071
6.250000 -11.102200 0.001285 5.178060 -0.006630 0.035074 4.026575
8.154000 -10.672200 -0.010734 5.229890 -0.009905 0.042713 3.841959
10.056000 -10.285000 -0.015445 5.304770 -0.003762 0.059803 3.712719
11.962000 -9.918460 -0.002041 5.384460 0.010428 0.061995 3.662149
13.870000 -9.565410 0.011338 5.447990 0.010185 0.048363 3.654700
15.836000 -9.226790 0.036320 5.712750 0.018334 0.194300 3.656789
17.838000 -8.998740 0.096075 6.014710 0.043147 0.218035 3.706251
19.846000 -8.770930 0.152079 6.365360 0.039349 0.246367 3.827652
21.846000 -8.558590 0.177580 6.700730 0.017623 0.231769 3.994532
23.846000 -8.331570 0.196011 7.047000 0.012475 0.234365 4.155904
25.852000 -8.109490 0.221152 7.377650 0.016764 0.220475 4.177272
27.854000 -7.878040 0.225121 7.721310 0.002599 0.225025 4.045815
29.858000 -7.723850 0.257366 8.106210 0.020783 0.248077 4.072400
31.868000 -7.597210 0.289432 8.500240 0.020368 0.250287 4.192375
33.876000 -7.468500 0.338786 8.846450 0.031124 0.218329 4.286999
35.878000 -7.316540 0.435798 9.208740 0.060226 0.224914 4.400712
37.884000 -7.161040 0.594542 9.542110 0.097433 0.204613 4.524539
39.892000 -6.986270 0.795894 9.831050 0.122334 0.175549 4.661202
41.916000 -6.772220 1.007820 10.116700 0.127017 0.171203 4.820573
43.924000 -6.558550 1.210790 10.370800 0.120763 0.151184 4.997807
45.928000 -6.291010 1.433200 10.600600 0.130584 0.134923 5.146536
47.928000 -6.003410 1.681560 10.757300 0.144456 0.091143 5.183245
49.950000 -5.715700 1.983280 10.856200 0.173399 0.056838 5.094175
51.952000 -5.454230 2.296860 10.898100 0.178876 0.023901 4.955492
53.972000 -5.313250 2.689310 10.975200 0.221493 0.043514 4.892751
55.988000 -5.219030 3.067270 11.115600 0.211673 0.078630 4.895825
58.000000 -5.147430 3.455680 11.270400 0.215432 0.085860 4.920962
60.010000 -5.089480 3.823270 11.388300 0.203018 0.065116 4.948584
62.018000 -5.046100 4.230650 11.448400 0.222778 0.032866 4.970334
64.026000 -5.007260 4.629650 11.471000 0.216868 0.012284 5.053972
66.028000 -4.938250 5.013930 11.465400 0.207678 -0.003026 5.235122
68.036000 -4.842530 5.435560 11.386600 0.225080 -0.042066 5.453945
70.040000 -4.731960 5.772140 11.138100 0.178432 -0.131738 5.530039
72.046000 -4.624330 5.884480 10.736700 0.059135 -0.211295 5.520160
74.050000 -4.532240 5.866960 10.323100 -0.009164 -0.216347 5.519491
76.050000 -4.481700 5.763280 9.902410 -0.053796 -0.218281 5.492494
78.060000 -4.438650 5.704110 9.492930 -0.030562 -0.211500 5.481165
80.062000 -4.424080 5.735500 9.042240 0.016048 -0.230417 5.456222
82.072000 -4.382300 5.924460 8.646710 0.096068 -0.201090 5.365920
84.078000 -4.298570 6.223990 8.327060 0.151209 -0.161366 5.297587
86.086000 -4.202730 6.606280 8.107620 0.191643 -0.110006 5.204064
88.092000 -4.063090 7.013340 8.000650 0.202934 -0.053328 5.142355
90.098000 -3.887340 7.432030 7.992080 0.207231 -0.004242 5.113651
92.108000 -3.670870 7.794220 8.081110 0.178606 0.043903 5.069166
94.114000 -3.440140 8.084490 8.238160 0.142769 0.077245 5.019477
96.120000 -3.213120 8.297860 8.462560 0.104637 0.110046 5.025243
98.128000 -2.956170 8.485250 8.716750 0.091307 0.123856 5.019305
100.138000 -2.709220 8.656500 8.954960 0.083239 0.115786 5.067380
102.148000 -2.421870 8.852380 9.182990 0.094536 0.110053 5.049112
104.152000 -2.144810 9.025640 9.395650 0.083432 0.102404 5.058674
106.154000 -1.862170 9.172760 9.570980 0.070717 0.084277 5.076110
108.154000 -1.545740 9.259760 9.750870 0.041635 0.086088 5.107869
110.164000 -1.206850 9.315380 9.910950 0.026510 0.076298 5.200256
112.174000 -0.820702 9.362310 10.072600 0.022201 0.076471 5.223255
114.176000 -0.430394 9.378680 10.166600 0.007724 0.044350 5.269091
116.184000 0.019413 9.352970 10.226200 -0.012022 0.027870 5.278539
118.188000 0.478554 9.282610 10.235900 -0.032707 0.004509 5.271093
120.198000 0.915444 9.322720 10.197000 0.018596 -0.018035 5.278924
122.200000 1.329730 9.200400 10.210600 -0.056500 0.006282 5.301394
124.210000 1.685210 9.122200 10.182500 -0.036174 -0.012998 5.326842
126.218000 2.060640 9.029240 10.142100 -0.042789 -0.018596 5.280797
128.218000 2.422480 8.929560 10.125000 -0.045776 -0.007853 5.286344
130.220000 2.793360 8.802610 10.105700 -0.058039 -0.008824 5.242340
132.234000 3.162340 8.654690 10.095400 -0.067371 -0.004691 5.241350
134.236000 3.530970 8.495840 10.090300 -0.072082 -0.002314 5.222542
136.244000 3.910830 8.271870 10.100400 -0.100941 0.004552 5.225371
138.256000 4.265870 8.031840 10.108900 -0.107866 0.003820 5.223737
140.264000 4.588600 7.785680 10.100400 -0.110418 -0.003813 5.208079
142.268000 4.929860 7.553800 10.115800 -0.103609 0.006881 5.200526
144.268000 5.273970 7.294470 10.140300 -0.115302 0.010893 5.199286
146.276000 5.597870 7.047170 10.168600 -0.109764 0.012561 5.201743
148.280000 5.899790 6.808690 10.186600 -0.105700 0.007978 5.212690
150.286000 6.207190 6.550700 10.200900 -0.113878 0.006312 5.221538
152.296000 6.513240 6.275990 10.221700 -0.120792 0.009146 5.227329
154.308000 6.800280 6.002860 10.237800 -0.119860 0.007065 5.235500
156.322000 7.097290 5.724760 10.239400 -0.121590 0.000700 5.235012
158.322000 7.402050 5.460840 10.231100 -0.115075 -0.003619 5.227607
160.340000 7.728900 5.197900 10.238400 -0.114168 0.003170 5.235758
162.346000 8.048450 4.943590 10.239100 -0.110172 0.000303 5.229704
164.352000 8.393070 4.713130 10.248000 -0.099500 0.003843 5.229738
166.360000 8.725150 4.453140 10.250300 -0.111854 0.000990 5.221040
168.376000 9.055030 4.201020 10.239300 -0.108193 -0.004720 5.209690
170.378000 9.385830 3.942990 10.267100 -0.110363 0.011890 5.210302
172.384000 9.698740 3.704710 10.294500 -0.101813 0.011708 5.236220
174.394000 10.010400 3.441760 10.316400 -0.111950 0.009324 5.230202
176.398000 10.310600 3.155110 10.348200 -0.121635 0.013494 5.278626
178.354000 10.531300 2.773950 10.293500 -0.160945 -0.023097 5.255967
180.262000 10.704500 2.393840 10.216300 -0.160237 -0.032544 5.238955
182.168000 10.878100 2.083330 10.160700 -0.131115 -0.023478 5.286020
184.076000 11.090600 1.822410 10.117400 -0.110091 -0.018270 5.233684
185.982000 11.261500 1.572110 10.085100 -0.105626 -0.013631 5.235702
187.894000 11.371800 1.349900 10.061000 -0.093891 -0.010183 5.258660
189.798000 11.491600 1.134890 10.040500 -0.090769 -0.008654 5.301629
191.706000 11.601700 0.975329 10.006900 -0.067429 -0.014199 5.299879
193.614000 11.730100 0.843346 9.965440 -0.055756 -0.017515 5.281859
195.520000 11.835500 0.713502 9.958020 -0.054858 -0.003135 5.289822
197.428000 11.936600 0.572451 9.922260 -0.059548 -0.015097 5.276155
199.336000 12.027000 0.455021 9.903820 -0.049592 -0.007787 5.282188
201.256000 12.118700 0.339150 9.869710 -0.048913 -0.014399 5.277463
203.166000 12.210800 0.230488 9.852460 -0.045863 -0.007281 5.299580
205.070000 12.331200 0.142776 9.861830 -0.037003 0.003953 5.295725
206.976000 12.421400 0.057941 9.847930 -0.035798 -0.005865 5.304448
208.888000 12.475500 -0.019730 9.868140 -0.032785 0.008531 5.317307
210.790000 12.545000 -0.120317 9.857770 -0.042430 -0.004374 5.352690
212.696000 12.612700 -0.232500 9.876970 -0.047300 0.008095 5.374547
214.596000 12.709300 -0.299069 9.884160 -0.028069 0.003032 5.409613
216.496000 12.780500 -0.347037 9.929850 -0.020229 0.019269 5.473743
218.402000 12.811700 -0.401260 9.990420 -0.022868 0.025544 5.531307
220.310000 12.835800 -0.450001 10.112000 -0.020535 0.051222 5.637298
222.216000 12.874100 -0.446949 10.284400 0.001284 0.072525 5.765944
224.128000 12.963200 -0.341918 10.493100 0.044041 0.087511 5.892664
226.032000 13.096800 -0.258105 10.630600 0.035168 0.057695 5.954237
227.938000 13.237100 -0.184077 10.723400 0.031069 0.038947 6.004013
229.842000 13.328900 -0.137230 10.769100 0.019687 0.019205 5.915839
231.744000 13.539600 0.062123 10.783000 0.083236 0.005804 4.761911
233.654000 13.697600 0.179382 10.686000 0.049052 -0.040577 1.939818


==> figure7b_uav6.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.326000 -12.399200 -4.532440 5.073880 0.000000 0.000000 4.477985
2.042000 -12.216400 -4.355830 5.070520 0.694765 -0.013218 6.295685
3.752000 -11.863700 -4.093740 5.109090 0.239797 0.035289 5.970033
5.652000 -11.578800 -3.826440 5.140500 0.232965 0.027375 5.690543
7.554000 -11.230800 -3.608550 5.172550 0.181000 0.026624 5.451078
9.456000 -10.869900 -3.433080 5.211490 0.140527 0.031185 5.192886
11.362000 -10.521900 -3.285370 5.266320 0.115104 0.042727 5.054665
13.262000 -10.158200 -3.212510 5.320610 0.055394 0.041276 4.991842
15.164000 -9.763130 -3.159600 5.343470 0.039111 0.016898 4.966402
17.114000 -9.412090 -2.959720 5.473630 0.143582 0.093499 4.851846
19.136000 -9.040600 -2.779680 5.619270 0.125980 0.101909 4.778009
21.146000 -8.682230 -2.665840 5.809480 0.078146 0.130571 4.772664
23.158000 -8.318980 -2.674030 6.021230 -0.005515 0.142596 4.838728
25.166000 -7.994020 -2.729350 6.238530 -0.036763 0.144407 4.946629
27.178000 -7.625960 -2.721230 6.452190 0.005287 0.139126 4.867273
29.186000 -7.329450 -2.658990 6.716350 0.040045 0.169960 4.771998
31.198000 -7.065890 -2.579150 7.003100 0.050708 0.182121 4.816764
33.202000 -6.818040 -2.539110 7.260780 0.025252 0.162510 4.915533
35.206000 -6.544720 -2.413700 7.529170 0.077795 0.166490 4.970795
37.206000 -6.281280 -2.102230 7.679680 0.189983 0.091805 4.873580
39.216000 -6.064510 -1.741120 7.636860 0.217824 -0.025829 4.774899
41.218000 -5.834500 -1.430630 7.492770 0.185408 -0.086043 4.744183
43.224000 -5.605390 -1.137210 7.269420 0.172797 -0.131532 4.779954
45.226000 -5.508920 -0.866808 6.957530 0.157701 -0.181897 4.927744
47.228000 -5.402680 -0.599610 6.637060 0.154092 -0.184813 5.103831
49.240000 -5.311510 -0.294477 6.329550 0.173892 -0.175246 5.211126
51.252000 -5.224240 0.054571 6.124750 0.197669 -0.115980 5.259068
53.258000 -5.134130 0.434907 5.982950 0.213463 -0.079585 5.340131
55.284000 -5.065020 0.839854 5.948800 0.225455 -0.019013 5.382653
57.294000 -4.992350 1.254830 6.025070 0.228709 0.042035 5.384931
59.304000 -4.922920 1.644440 6.149340 0.213294 0.068032 5.368562
61.316000 -4.856680 2.038920 6.298190 0.213992 0.080746 5.297311
63.334000 -4.793290 2.447120 6.416940 0.219626 0.063892 5.177840
65.342000 -4.734730 2.869810 6.420350 0.225767 0.001821 5.045272
67.354000 -4.682920 3.224970 6.154240 0.187845 -0.140746 5.029460
69.366000 -4.657270 3.381680 5.725700 0.082140 -0.224621 5.105999
71.372000 -4.639780 3.379070 5.331040 -0.001367 -0.206732 5.202790
73.380000 -4.613100 3.359520 4.914310 -0.010155 -0.216474 5.274073
75.386000 -4.589420 3.328660 4.456880 -0.015854 -0.234994 5.336706
77.396000 -4.567150 3.360610 4.044930 0.016379 -0.211182 5.374227
79.406000 -4.535300 3.496780 3.660870 0.069435 -0.195837 5.424328
81.408000 -4.523200 3.730550 3.273170 0.117959 -0.195631 5.513591
83.414000 -4.475550 4.052200 2.960840 0.161271 -0.156598 5.593150
85.418000 -4.406460 4.487520 2.788890 0.216324 -0.085447 5.541418
87.428000 -4.334260 4.916310 2.767520 0.212530 -0.010592 5.499779
89.436000 -4.268330 5.324130 2.818030 0.201389 0.024943 5.473463
91.450000 -4.167700 5.712980 2.846620 0.191296 0.014065 5.506340
93.454000 -4.045400 6.050570 2.969200 0.165657 0.060151 5.492868
95.458000 -3.911060 6.400690 3.128060 0.170647 0.077428 5.514298
97.460000 -3.769690 6.683180 3.341730 0.137375 0.103908 5.563542
99.470000 -3.616270 6.940920 3.581150 0.124805 0.115934 5.545954
101.476000 -3.467880 7.197660 3.842820 0.123690 0.126065 5.562317
103.484000 -3.270560 7.476010 4.059780 0.133431 0.104003 5.527172
105.488000 -3.055340 7.752960 4.287100 0.132022 0.108363 5.444214
107.488000 -2.822530 7.986720 4.486920 0.111259 0.095105 5.379317
109.496000 -2.545930 8.228740 4.623880 0.114688 0.064902 5.362284
111.500000 -2.243550 8.476280 4.718560 0.116750 0.044655 5.337073
113.510000 -1.931190 8.699880 4.757830 0.105185 0.018473 5.352124
115.520000 -1.550660 8.895550 4.780470 0.091367 0.010572 5.354842
117.520000 -1.133740 9.008520 4.792320 0.052504 0.005507 5.325003
119.530000 -0.673168 9.066130 4.753050 0.026573 -0.018114 5.290392
121.534000 -0.261243 9.036420 4.695570 -0.013700 -0.026505 5.264463
123.542000 0.145983 8.968060 4.555680 -0.031345 -0.064143 5.263112
125.546000 0.543608 8.898710 4.462340 -0.031727 -0.042702 5.242583
127.550000 0.964998 9.029350 4.589130 0.059303 0.057555 5.136271
129.556000 1.335800 8.944750 4.458640 -0.038426 -0.059269 5.188981
131.564000 1.731960 8.932470 4.491930 -0.005561 0.015074 5.200988
133.570000 2.115630 8.887060 4.492990 -0.020513 0.000479 5.207323
135.570000 2.502480 8.785030 4.478020 -0.045895 -0.006734 5.239521
137.574000 2.923590 8.645260 4.492510 -0.062436 0.006473 5.205663
139.582000 3.322880 8.482090 4.474330 -0.072682 -0.008098 5.198370
141.594000 3.685700 8.296260 4.485530 -0.082637 0.004981 5.186433
143.604000 4.048230 8.084740 4.475380 -0.093665 -0.004495 5.183208
145.610000 4.383960 7.837830 4.480000 -0.108995 0.002039 5.174020
147.620000 4.682560 7.579490 4.483870 -0.113862 0.001706 5.189969
149.626000 4.964500 7.317330 4.493260 -0.115292 0.004130 5.211976
151.638000 5.289040 7.054170 4.499300 -0.115122 0.002642 5.212262
153.642000 5.572350 6.766570 4.497450 -0.125552 -0.000808 5.210563
155.650000 5.863230 6.475780 4.512410 -0.126493 0.006508 5.187593
157.652000 6.130840 6.183520 4.502750 -0.126895 -0.004194 5.194059
159.656000 6.421440 5.861990 4.501480 -0.138817 -0.000548 5.187601
161.660000 6.701940 5.564190 4.474950 -0.128390 -0.011438 5.207180
163.666000 6.979100 5.279270 4.469790 -0.122595 -0.002220 5.232809
165.670000 7.282580 5.005330 4.452290 -0.117451 -0.007503 5.246476
167.672000 7.570570 4.713870 4.464870 -0.124604 0.005378 5.213327
169.676000 7.873860 4.430230 4.449430 -0.120871 -0.006580 5.195315
171.678000 8.171230 4.116000 4.456770 -0.133352 0.003115 5.235973
173.688000 8.548620 3.903600 4.555230 -0.089785 0.041621 5.156817
175.692000 8.846400 3.635610 4.595830 -0.113282 0.017162 5.151573
177.700000 9.085730 3.291410 4.545160 -0.144913 -0.021333 5.202238
179.706000 9.338960 2.956810 4.512110 -0.140493 -0.013877 5.240611
181.706000 9.610210 2.614680 4.545670 -0.143078 0.014035 5.211443
183.712000 9.908080 2.339540 4.571640 -0.114994 0.010854 5.159187
185.724000 10.195400 2.064370 4.687600 -0.114652 0.048316 5.108765
187.728000 10.432600 1.781270 4.779670 -0.117925 0.038352 5.104524
189.634000 10.565900 1.423320 4.851570 -0.148701 0.029869 5.100943
191.536000 10.659200 1.145710 4.896860 -0.115697 0.018875 5.092396
193.442000 10.733300 0.943855 4.942640 -0.084303 0.019120 5.098299
195.344000 10.765000 0.741659 4.987980 -0.084416 0.018929 5.148873
197.254000 10.843300 0.612001 5.030930 -0.054186 0.017949 5.156287
199.170000 10.906300 0.475612 5.094550 -0.056968 0.026573 5.162133
201.078000 10.973900 0.362176 5.117980 -0.047397 0.009790 5.186112
202.986000 11.017600 0.243602 5.134740 -0.049538 0.007002 5.257274
204.886000 11.078100 0.157548 5.100370 -0.035956 -0.014361 5.289461
206.792000 11.143100 0.093035 5.123470 -0.026958 0.009653 5.293827
208.704000 11.181700 -0.007169 5.072530 -0.041848 -0.021274 5.336063
210.610000 11.252700 -0.062457 5.102920 -0.023095 0.012694 5.378903
212.516000 11.315400 -0.146476 5.085830 -0.035085 -0.007136 5.399226
214.418000 11.406600 -0.227602 5.076650 -0.033860 -0.003831 5.462481
216.326000 11.461100 -0.283964 5.031360 -0.023533 -0.018910 5.562398
218.228000 11.498300 -0.361490 4.974800 -0.032358 -0.023607 5.642429
220.154000 11.532700 -0.433814 4.901750 -0.030179 -0.030482 5.752764
222.058000 11.562100 -0.474699 4.804680 -0.017057 -0.040497 5.868122
223.960000 11.611800 -0.484345 4.675800 -0.004021 -0.053725 5.944957
225.868000 11.657000 -0.527518 4.624530 -0.018012 -0.021390 5.971729
227.772000 11.683700 -0.584109 4.611230 -0.023612 -0.005549 5.983806
229.674000 11.718600 -0.664773 4.667490 -0.033634 0.023459 5.840800
231.586000 11.792400 -0.773970 4.721010 -0.045487 0.022294 4.175372
233.490000 11.866000 -0.827193 4.880830 -0.022138 0.066477 4.021540


==> figure8_obstacles.txt <==
x y r
-0.000000 0.000000 0.500000
-10.000000 10.000000 0.500000
-2.467290 10.000000 0.500000
10.000000 10.000000 0.500000
5.000000 5.000000 0.500000
-7.000000 5.000000 0.500000
-10.000000 -1.510830 0.500000
-5.000000 -2.559580 0.500000
8.000000 0.000000 0.500000
5.000000 -5.000000 0.500000
10.000000 -10.000000 0.500000
-2.066040 -10.034100 0.500000
-10.000000 -10.000000 0.500000


==> figure8_uav1.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.000000 -14.253000 6.952320 4.980860 nan inf 5.232243
3.468000 -13.612600 6.963150 4.925520 8.449226 2.693209 4.719464
6.960000 -13.122400 6.927990 4.931900 8.442797 2.720007 4.380254
10.414000 -12.571600 6.942600 4.902130 8.542590 2.764176 3.995100
13.868000 -12.015200 6.920360 4.905380 8.501986 2.808509 3.680382
17.300000 -11.476400 6.781410 4.877220 8.359967 2.774790 3.541056
20.762000 -10.986900 6.644830 4.860260 8.260551 2.706492 3.497304
24.224000 -10.453600 6.502630 4.836460 8.279061 2.695123 3.526663
27.688000 -9.888880 6.447380 4.821680 8.323344 2.686551 3.231182
31.148000 -9.305110 6.521070 4.797220 8.376788 2.630523 2.761736
34.722000 -8.769210 6.559910 4.761480 8.428735 2.597858 2.358691
38.298000 -8.236660 6.727270 4.744790 8.674615 2.648546 2.124333
41.870000 -7.713300 6.926270 4.737810 8.840749 2.677221 2.054097
45.440000 -7.244190 7.127330 4.778510 9.048087 2.731043 2.141299
49.020000 -6.747290 7.330570 4.704560 9.306425 3.109046 2.344231
52.598000 -6.222120 7.524820 4.694650 9.527223 3.231457 2.641934
56.158000 -5.643660 7.623010 4.686240 9.620151 3.137885 2.952937
59.682000 -5.042170 7.632470 4.629840 9.603340 3.125048 3.280701
63.198000 -4.503270 7.468690 4.580930 9.557703 3.184731 3.248499
66.660000 -4.008510 7.199890 4.525470 9.351532 3.115734 3.196244
70.118000 -3.547830 6.925330 4.491520 9.152849 3.555920 3.259012
73.688000 -3.063600 6.688630 4.393640 8.941376 3.518832 3.364633
77.282000 -2.606340 6.421020 4.357580 8.773603 3.584700 3.581680
80.980000 -2.226730 5.997900 4.329600 8.422855 3.585083 4.009323
84.840000 -1.597830 5.779550 4.286690 8.277638 3.651787 4.309079
88.690000 -1.096310 5.573400 4.224070 8.100563 3.643144 4.634045
92.566000 -0.492820 5.449300 4.133020 7.950674 3.209698 4.960585
96.434000 0.069614 5.360200 4.070970 7.869578 3.286369 4.943526
100.294000 0.614401 5.313910 3.986970 7.880626 3.393075 4.396819
104.176000 1.146720 5.312660 3.881780 7.871451 3.466236 3.865944
107.886000 1.705660 5.340390 3.719490 7.914459 3.587565 3.311879
111.554000 2.257670 5.385330 3.509250 8.016043 3.671751 2.769269
115.310000 2.762330 5.422360 3.304130 8.062518 3.853016 2.277181
119.168000 3.102170 5.689690 2.852160 8.346060 4.375032 2.019265
123.040000 3.376620 6.077360 2.790680 8.532429 4.498201 1.948350
127.090000 3.904650 6.441940 2.933150 8.688890 4.522699 1.810796
131.134000 4.498840 6.657720 2.714290 8.868853 4.654475 1.731819
135.192000 5.025320 6.914540 2.878690 9.023496 4.680241 1.914707
139.108000 5.374560 7.378010 3.089820 9.149014 4.390295 2.407328
142.972000 5.975000 7.546060 3.051960 9.271737 4.396561 2.726361
146.812000 6.598400 7.564470 3.136560 9.258010 4.416936 3.021819
150.624000 7.135690 7.487590 3.215480 9.092791 4.237473 3.278609
154.376000 7.595360 7.168250 3.152730 8.827828 4.191100 3.381893
158.146000 8.072810 6.845590 3.119650 8.549330 4.126743 3.584461
161.866000 8.520430 6.500170 3.089210 8.308128 4.148629 3.799729
165.548000 8.957200 6.133810 2.993230 8.158108 4.377214 4.004355
169.102000 9.395750 5.804690 2.897880 7.911866 4.113857 4.238602
172.656000 9.814380 5.411730 2.773130 7.708878 3.990494 4.592023
176.222000 10.361900 5.386130 2.652810 7.698815 4.118966 4.628041
179.778000 10.879900 5.131650 2.518240 7.573600 4.220212 4.947227
183.336000 11.454400 4.989840 2.445940 7.450855 4.093004 5.216990
186.886000 11.966300 4.849290 2.359290 7.322633 3.896505 5.513270
190.446000 12.490600 4.724210 2.322590 7.200094 3.693217 5.834128
194.026000 13.061200 4.608350 2.297730 7.102187 3.595595 6.200067
197.608000 13.649700 4.515820 2.319080 7.041874 3.526152 6.587605
201.068000 14.112000 4.454450 2.333600 6.984308 3.461841 6.903743
204.716000 14.552300 4.164690 2.504230 6.598759 3.312698 7.400965
208.410000 15.066300 3.972240 2.574320 6.379831 3.397197 7.874090
212.044000 15.687500 3.892990 2.556360 6.271302 3.468699 8.345252
215.610000 16.039200 3.430670 2.589550 5.877606 3.641521 8.740608
219.382000 16.491100 3.124120 2.571060 5.640528 3.554665 9.047591
223.256000 17.143900 3.074300 2.530420 5.661961 3.641384 9.646877
227.134000 17.698200 2.956350 2.537430 5.638860 3.629419 10.138791
230.998000 18.243800 2.834830 2.509190 5.632551 3.642343 10.628815
234.838000 18.789400 2.766690 2.523330 5.600949 3.585144 11.138480
238.690000 19.286200 2.664770 2.508530 5.576561 3.473794 11.596521
242.534000 19.752500 2.596950 2.559560 5.616890 3.493852 12.036005
246.408000 20.109700 2.430660 2.641490 5.565206 3.449351 12.351232
250.260000 20.430600 2.392410 2.687180 5.558469 3.391726 12.658730
254.130000 20.789700 2.376460 2.804380 5.533874 3.442920 13.008612
257.980000 21.100200 2.301640 2.897020 5.528152 3.537345 13.300857
261.834000 21.255800 2.312540 2.928460 5.503962 3.454730 13.456005
265.704000 21.378100 2.201210 2.965950 5.514460 3.503213 13.557982
269.562000 21.474300 2.240420 3.068690 5.411673 3.542509 13.659291
273.432000 21.626300 2.291870 3.072980 5.513315 3.655895 13.817696
277.296000 21.632400 2.180620 3.204210 5.404041 3.598161 13.805703
281.172000 21.737400 2.190060 3.261010 5.419036 3.707325 13.910878
285.034000 21.765500 2.098840 3.326190 5.389177 3.709516 13.924587


==> figure8_uav2.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.796000 -14.280900 2.067190 4.989220 4.250943 1.849202 5.579277
4.796000 -13.553800 2.026040 4.954640 5.427827 2.069270 5.013875
8.864000 -13.000500 2.026080 4.953320 5.485523 2.043449 4.638182
12.948000 -12.424400 1.993130 4.918890 5.447154 2.037238 4.260921
17.028000 -11.826100 2.009220 4.889700 5.425707 2.025104 3.965526
21.066000 -11.258900 2.058380 4.889290 5.473957 2.030893 3.784718
25.236000 -10.718500 2.085510 4.891700 5.571741 2.004916 3.667411
29.590000 -10.054400 2.083980 4.864630 5.600486 2.056298 3.595222
33.942000 -9.449460 2.051300 4.853570 5.611064 2.047109 3.604423
38.276000 -8.858880 1.948960 4.835740 5.643572 2.045991 3.572713
42.422000 -8.238970 1.810990 4.843080 5.737078 2.100902 3.421232
46.590000 -7.702970 1.654750 4.871200 5.675317 2.107664 3.418313
50.746000 -7.169380 1.479790 4.860650 5.734714 2.083829 3.524283
55.086000 -6.552160 1.343030 4.842650 5.727151 2.120190 3.684290
59.372000 -5.937050 1.246450 4.886250 5.700719 2.096466 3.901154
63.772000 -5.334080 1.119490 4.857140 5.722819 2.098983 3.694207
68.234000 -4.738370 1.141440 4.842700 5.746648 2.056183 3.710256
72.630000 -4.126940 1.195780 4.877450 5.726815 2.084271 3.855511
76.896000 -3.525110 1.359610 4.861740 5.817739 2.066779 3.778219
81.084000 -2.930530 1.443470 4.874910 5.809188 2.074616 3.266743
85.260000 -2.316180 1.509510 4.914230 5.745454 2.109204 2.764654
89.368000 -1.796050 1.722900 4.987920 5.755601 2.107996 2.488811
93.650000 -1.197010 1.744430 4.980870 5.687623 2.133229 2.115625
97.904000 -0.619626 1.870080 5.036050 5.711502 2.228472 1.970060
102.168000 -0.042482 2.057970 5.092520 5.749541 2.387704 2.058408
106.424000 0.559183 2.175220 5.233100 5.812298 2.617257 2.245945
110.800000 1.158510 2.156770 5.280200 5.866164 2.938378 2.448224
115.044000 1.742860 2.228320 5.312030 5.925201 3.173665 2.828952
119.364000 2.318500 2.214530 5.391850 6.091693 3.410032 3.206179
123.748000 2.917310 2.111190 5.445950 6.051530 3.606350 3.561295
128.122000 3.488390 1.961670 5.490630 6.055925 3.765719 3.393584
132.436000 4.103640 1.706510 5.528240 6.017131 3.589879 3.413288
136.690000 4.635480 1.533480 5.582290 6.120661 3.164079 3.485633
140.906000 5.278480 1.582730 5.651400 5.973811 2.943791 3.148286
145.072000 5.857410 1.764260 5.677520 6.038688 3.321090 2.775483
149.232000 6.382970 2.028700 5.797080 6.106316 3.619176 2.594303
153.418000 6.872540 2.293830 5.831320 6.160980 4.280485 2.555939
157.568000 7.431580 2.483980 5.784610 6.102496 4.303802 2.548187
161.758000 8.034260 2.613780 5.867710 6.177864 4.464353 2.614005
165.872000 8.566250 2.893950 5.910500 6.307463 4.270405 2.948828
169.944000 9.142940 3.046490 5.939630 6.271090 4.008979 3.253831
173.922000 9.709840 3.120240 6.038430 6.336800 4.125756 3.558012
177.882000 10.275800 3.078390 6.063500 6.266890 4.141217 3.828283
181.834000 10.863600 2.868590 6.080330 6.125899 4.249416 4.053272
185.792000 11.412700 2.641590 6.097100 5.975572 4.234273 4.315613
189.732000 11.890200 2.414090 6.132150 5.787180 3.791816 4.578372
193.692000 12.362200 2.100360 6.139540 5.656119 4.028151 4.841518
197.618000 12.954300 1.927740 6.182390 5.614083 3.561326 5.316133
201.370000 13.474200 1.788830 6.185010 5.501845 3.095113 5.759061
205.234000 13.919400 1.434570 6.013580 5.157233 2.355134 6.090754
209.222000 14.565000 1.457330 6.125840 5.195259 2.521508 6.724807
213.296000 15.055000 1.041110 6.157400 4.931327 1.927164 7.131405
217.464000 15.709100 1.146580 6.177700 4.813467 1.987785 7.793899
221.620000 16.275300 1.096320 6.317670 4.798918 1.999008 8.347605
225.734000 16.822300 1.082740 6.385830 4.805788 2.064741 8.888493
229.790000 17.366800 1.059080 6.470730 4.808067 2.169543 9.426484
233.864000 17.963100 0.954093 6.512600 4.837024 2.243204 10.008679
237.908000 18.530300 0.963484 6.548080 4.784846 2.330656 10.574286
241.996000 19.113200 0.874708 6.578270 4.860469 2.504627 11.147571
246.054000 19.638900 0.719549 6.728350 4.950811 2.660051 11.661121
250.130000 20.179300 0.633935 6.871570 5.053621 2.874876 12.195787
254.210000 20.746100 0.583698 7.002250 5.154265 3.101048 12.759458
258.278000 20.801000 0.363578 6.708210 4.966832 2.840295 12.806162
262.330000 21.119800 0.367130 6.808370 4.991260 3.009545 13.124936
266.424000 21.311600 0.258930 6.788440 5.057657 3.143009 13.314118
270.488000 21.409800 0.269632 6.668020 4.955915 3.094157 13.412510
274.572000 21.668000 0.281680 6.749860 5.071544 3.285934 13.670902
278.616000 21.700900 0.205613 6.628660 5.001285 3.283522 13.702443
282.682000 21.776800 0.192706 6.550790 4.972514 3.335578 13.778148
286.580000 21.853000 0.213797 6.519850 0.686045 5.488357 13.854650


==> figure8_uav3.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.812000 -14.264500 -2.034850 4.979910 5.118974 4.122689 4.296575
4.720000 -13.567200 -2.087030 4.975860 5.456838 2.467359 3.613436
8.598000 -13.059000 -2.292600 4.985350 5.484219 2.466378 3.157316
12.478000 -12.982200 -2.953920 4.901360 5.467161 1.500726 3.313009
16.686000 -12.185000 -2.805490 4.913220 5.428690 1.636738 2.539758
20.954000 -11.495600 -2.855730 4.931070 5.459641 1.782929 2.011362
25.158000 -11.038700 -3.134610 4.935650 5.603006 2.496710 1.927579
29.320000 -10.483900 -3.292720 4.911160 5.598463 2.153392 1.846427
33.478000 -9.878570 -3.491200 4.932560 5.643610 2.021386 1.984089
37.632000 -9.291070 -3.673600 4.898230 5.717631 2.153450 2.275996
41.774000 -8.714220 -3.769470 4.935600 5.849777 2.217072 2.598978
45.834000 -8.139180 -3.836560 4.940270 5.900257 2.264210 2.978535
49.894000 -7.585810 -3.889020 4.970430 5.996838 2.299341 2.907546
53.964000 -7.009890 -3.872670 5.001300 6.002438 2.360631 2.400805
58.112000 -6.411910 -3.722150 5.005900 6.007192 2.376130 1.828950
62.596000 -5.770780 -3.647170 4.993250 6.000547 2.457616 1.333024
67.092000 -5.174670 -3.525440 5.023890 6.005829 2.583151 0.981527
71.642000 -4.527330 -3.549150 5.051830 5.983130 2.655227 1.096661
76.120000 -3.958330 -3.539740 4.972900 6.044966 2.738233 1.430311
80.416000 -3.355640 -3.591290 5.016770 6.077633 2.804161 1.941223
84.580000 -2.731040 -3.538230 5.090490 6.044023 2.889030 2.471019
88.836000 -2.161780 -3.462530 5.083460 5.983671 2.955928 2.978391
93.140000 -1.537390 -3.425540 5.129100 5.895793 3.051213 3.569251
97.412000 -0.957294 -3.341710 5.206820 5.836196 3.156577 3.476124
101.696000 -0.389351 -3.317070 5.231280 5.885462 3.155757 3.339842
105.962000 0.220474 -3.261030 5.298550 5.926797 3.182125 3.268474
110.212000 0.851092 -3.231560 5.346080 6.027965 3.225419 3.341757
114.510000 1.441710 -3.131960 5.357480 6.077266 3.208057 3.447855
118.866000 1.969480 -3.051840 5.337990 6.162397 3.194520 3.602691
123.176000 2.568830 -2.809350 5.363750 6.258306 3.218340 3.272543
127.436000 3.090180 -2.504410 5.353020 6.233778 3.222970 3.142512
131.742000 3.618400 -2.202790 5.314490 6.167648 3.236036 3.119808
135.988000 4.158060 -1.877270 5.326270 6.241412 3.258714 3.234240
140.256000 4.675660 -1.623230 5.370240 6.038183 3.261559 3.392311
144.492000 5.203080 -1.350500 5.413950 5.978978 3.193642 3.105900
148.652000 5.865500 -1.554840 5.562840 6.125885 3.264282 2.640761
152.818000 6.417450 -1.587720 5.660140 6.145380 3.259461 2.241722
156.954000 6.837610 -1.986340 5.792840 6.187233 3.181424 2.301455
161.112000 7.417180 -2.091980 5.874220 6.208296 3.202308 2.171649
165.304000 7.955690 -2.405260 5.931020 6.309046 3.207469 2.405668
169.454000 8.516720 -2.573020 5.992060 6.208563 3.133851 2.624392
173.540000 9.039910 -2.804740 6.026960 6.256221 3.170190 2.991317
177.496000 9.602180 -2.981370 6.063230 6.215189 3.315146 3.384605
181.454000 10.230100 -2.911660 6.064260 6.150277 3.288766 3.667575
185.420000 10.798200 -2.764750 6.052370 6.026381 3.333172 3.933671
189.364000 11.291000 -2.510620 6.001040 5.952505 3.668046 4.139311
193.330000 11.813500 -2.257960 5.957790 5.800633 3.779180 4.431835
197.290000 12.282800 -1.922750 5.954380 5.663703 3.915249 4.694608
201.170000 12.769500 -1.617830 5.903420 5.497109 3.490162 5.036418
205.130000 13.221800 -1.271660 5.798460 5.165718 2.802963 5.374413
209.312000 13.743000 -0.904525 5.803410 5.018673 2.373215 5.813795
213.480000 14.231300 -0.677270 5.869910 4.794156 2.367500 6.267998
217.642000 14.748600 -0.568952 5.884990 4.674972 2.300251 6.772541
221.792000 15.249500 -0.598704 6.051850 4.667021 2.326477 7.274180
225.950000 15.692700 -0.634614 6.191270 4.682903 2.397771 7.718832
230.126000 16.096400 -0.695554 6.351310 4.649248 2.496381 8.126222
234.214000 16.548400 -0.786380 6.475960 4.704447 2.644835 8.584494
238.306000 16.933400 -0.733725 6.584790 4.745456 2.708990 8.963481
242.354000 17.242400 -0.787131 6.685770 4.810869 2.831097 9.275858
246.408000 17.514000 -0.880439 6.755020 4.860213 3.067692 9.554652
250.484000 17.743500 -0.892707 6.837570 4.919296 3.350000 9.784310
254.564000 17.998000 -0.850166 6.910160 4.893532 3.061171 10.034081
258.596000 18.263900 -0.887106 6.965480 4.953590 3.123132 10.302165
262.664000 18.404000 -0.898887 7.089430 4.931824 3.144085 10.442759
266.748000 18.435900 -0.950246 7.171520 5.037055 3.253567 10.479073
270.812000 18.561800 -0.836789 7.156420 4.995385 3.326371 10.594897
274.880000 18.620100 -0.839425 7.250650 5.025066 3.312145 10.653223
278.952000 18.667900 -0.876721 7.269740 5.058034 3.365386 10.703865
282.998000 18.708600 -0.894431 7.279050 5.021754 3.419328 10.745889
286.568000 18.704700 -0.894412 7.399080 1.041739 3.451516 10.742001


==> figure8_uav4.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.382000 -14.228900 -6.936210 4.970440 3.686472 2.081986 5.222107
3.834000 -13.574600 -6.932340 4.946370 8.328933 2.265199 4.710446
7.280000 -13.087800 -6.987850 4.937760 8.326556 2.252059 4.313648
10.732000 -12.524600 -7.004130 4.910560 8.227727 2.210726 3.917760
14.250000 -11.980700 -7.028360 4.912330 8.306558 2.734238 3.571249
17.712000 -11.446700 -6.925690 4.910090 8.174945 2.692885 3.397694
21.264000 -10.897900 -6.916440 4.869870 8.090284 2.668734 3.211630
24.948000 -10.389000 -6.823780 4.849070 7.983695 2.631445 3.199952
28.606000 -9.822780 -6.802890 4.836430 7.934325 2.621790 3.202018
32.160000 -9.212990 -6.762100 4.806960 7.870236 2.620780 3.332174
35.826000 -8.639770 -6.806870 4.796260 7.955276 2.624451 3.470779
39.478000 -8.096540 -6.842730 4.791130 8.019352 2.619799 3.686667
43.126000 -7.526730 -6.947420 4.759940 8.088294 2.742810 3.928780
46.772000 -6.980030 -7.035930 4.791970 8.176223 2.748890 4.231540
50.440000 -6.458450 -7.150630 4.763350 8.366622 2.851777 4.545491
54.096000 -5.940220 -7.295950 4.718550 8.470969 2.909893 4.744126
57.762000 -5.364370 -7.450450 4.687420 8.612906 2.988980 4.189777
61.448000 -4.792700 -7.551030 4.677010 8.776686 3.212948 3.687860
65.156000 -4.219150 -7.634670 4.623410 8.924663 3.175607 3.223840
68.738000 -3.665050 -7.620460 4.539470 8.904576 3.202270 2.895253
72.256000 -3.108800 -7.487270 4.459720 8.812603 3.275007 2.752034
75.720000 -2.623320 -7.287530 4.363290 8.674660 3.504595 2.802536
79.366000 -2.084470 -7.222950 4.321540 8.607266 3.811145 2.811210
83.026000 -1.499110 -7.117550 4.232620 8.586588 3.881382 2.971140
86.700000 -0.928915 -7.001950 4.159570 8.560095 3.860184 3.238362
90.378000 -0.399255 -6.924540 4.082490 8.458611 3.825408 3.528107
94.030000 0.160608 -6.865300 4.004150 8.404397 3.887391 3.872887
97.694000 0.743849 -6.866740 3.960310 8.416614 3.936961 4.234105
101.326000 1.277800 -6.873260 3.895700 8.485830 4.148452 4.166998
104.880000 1.810410 -6.920430 3.863400 8.576433 4.240137 3.723108
108.396000 2.356570 -7.122210 3.846990 8.906716 4.432933 3.389911
111.866000 2.843690 -7.388660 3.823820 9.171425 4.736787 3.217976
115.440000 3.358670 -7.535160 3.872060 9.382659 4.917210 3.020099
119.016000 3.785900 -7.971080 3.911770 9.800310 5.498451 3.209572
122.582000 4.318910 -8.132830 4.028830 10.041290 5.612427 3.206011
126.140000 4.874980 -8.169520 4.121740 10.198499 5.555186 3.171985
129.696000 5.443620 -8.130490 4.226770 10.319542 5.432803 3.161766
133.262000 5.981240 -8.046680 4.261540 10.355378 5.402770 3.200795
136.774000 6.548620 -8.187780 4.267690 10.638697 5.178006 3.544032
140.222000 6.993730 -7.691540 4.324780 10.261594 5.015229 3.349529
143.690000 7.236960 -7.337790 4.286070 9.950755 4.605224 3.235622
147.266000 7.715520 -7.144660 4.223730 9.945300 4.955262 3.460291
150.822000 8.171250 -6.740670 4.214910 9.668913 4.832512 3.617563
154.292000 8.625860 -6.474910 4.124240 9.451651 4.890460 3.783453
157.748000 9.057690 -6.091960 4.021670 9.065517 4.703515 4.020040
161.108000 9.536270 -5.822780 3.916150 8.842420 4.716296 4.202881
164.492000 10.011500 -5.500840 3.776930 8.508329 4.295239 4.499175
167.874000 10.560900 -5.474920 3.644670 8.600303 4.255577 4.559710
171.224000 11.046700 -5.397910 3.498200 8.405429 4.140817 4.719620
174.588000 11.542200 -5.372970 3.324880 8.380797 4.120921 4.877273
177.960000 12.061000 -5.285700 3.123780 8.202827 4.199367 5.145128
181.320000 12.578000 -5.187650 2.944570 8.150283 4.519428 5.459377
184.692000 13.159300 -5.046110 2.788290 8.182377 4.629645 5.875560
188.002000 13.641400 -4.890870 2.625180 8.105383 4.752515 6.273994
191.270000 14.129000 -4.779840 2.548210 8.026913 4.831838 6.655728
194.526000 14.617900 -4.662730 2.473400 7.971582 5.007734 7.057723
197.794000 15.139400 -4.470240 2.466680 7.889854 5.056071 7.549283
200.956000 15.614400 -4.261850 2.508320 7.879203 5.158585 8.027942
204.114000 16.088600 -4.076720 2.539270 7.630390 5.168097 8.494486
207.382000 16.353500 -3.688650 2.798650 7.325547 4.857432 8.955451
210.652000 16.728400 -3.443860 2.851180 7.056705 4.796067 9.383237
213.902000 17.260100 -3.187170 2.908750 6.871121 4.692622 9.793238
217.370000 17.657300 -2.788700 2.889610 6.588772 4.728649 10.051880
221.026000 18.049500 -2.410980 2.774460 6.393851 4.676070 10.334664
224.680000 18.480200 -2.309290 2.658770 6.243144 4.801380 10.731608
228.350000 18.973800 -2.262550 2.650250 6.177930 4.942950 11.204616
232.016000 19.421700 -2.228020 2.659340 6.066472 4.792412 11.636980
235.702000 19.920900 -2.255530 2.677400 6.096461 4.761330 12.132406
239.344000 20.316100 -2.157260 2.637970 6.003269 4.662301 12.503603
243.004000 20.746300 -2.265100 2.624200 6.034710 4.675993 12.945997
246.658000 21.065200 -2.322580 2.701360 6.008374 4.614465 13.270035
250.330000 21.353500 -2.334910 2.787160 5.963081 4.494707 13.556097
253.996000 21.693600 -2.301330 2.797340 5.976165 4.472390 13.885633
257.648000 21.966300 -2.317170 2.878170 5.916480 4.596407 14.157218
261.328000 22.189900 -2.386460 2.825870 5.971471 4.573033 14.372183
264.994000 22.317200 -2.340490 2.944390 5.939052 4.579867 14.504534
268.648000 22.476500 -2.340540 2.968700 5.920476 4.594921 14.640027
272.318000 22.483800 -2.267480 2.922260 5.933561 4.526706 14.660216
275.966000 22.525700 -2.295670 2.966750 5.874512 4.510687 14.705436
279.634000 22.588100 -2.313280 2.907450 5.911713 4.495787 14.749438
283.284000 22.524100 -2.345210 2.915640 5.873421 4.470931 14.678177
286.568000 22.492600 -2.413560 2.891290 1.188196 4.525322 14.615715


==> figure8_uav5.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.136000 -16.808100 6.684390 4.975960 2.037576 3.208032 7.572549
3.594000 -16.247900 6.408620 4.958150 7.896703 3.168467 7.206543
7.044000 -15.756400 6.249700 4.952010 7.803464 3.259685 6.870290
10.492000 -15.205200 6.103510 4.929470 7.760076 3.293011 6.502057
13.950000 -14.670600 6.005730 4.910380 7.669047 3.287201 6.145624
17.514000 -14.126000 5.957830 4.905420 7.612942 3.213714 5.776073
21.166000 -13.585100 5.887700 4.895020 7.611367 3.191843 5.455635
24.816000 -13.072700 5.871790 4.914220 7.636429 3.236754 5.146222
28.474000 -12.511700 5.874030 4.919870 7.674617 3.273518 4.830348
32.332000 -11.861200 5.911960 4.919850 7.741511 3.163119 4.491785
36.208000 -11.274100 5.888930 4.916980 7.755251 3.155710 4.303978
40.050000 -10.712200 5.811460 4.963400 7.722731 3.207350 3.799855
43.920000 -10.148700 5.854800 5.034950 7.805252 3.181395 3.262667
47.688000 -9.633290 5.849580 5.122240 7.846234 3.270594 2.766948
51.396000 -9.547270 6.099960 5.263020 8.186389 3.661952 2.774616
55.064000 -9.014520 6.088930 5.458220 8.186358 3.783127 2.289991
58.926000 -8.327970 6.259270 5.569990 8.382992 3.683211 1.830100
62.778000 -7.821650 6.468760 5.458210 8.512676 3.575070 1.682963
66.542000 -7.418200 6.845720 5.702360 8.888018 3.624430 1.892505
70.312000 -6.883470 7.050950 5.717200 9.073766 4.058878 2.054258
74.066000 -6.319960 7.247000 5.604640 9.203001 4.003545 2.347651
77.826000 -5.797190 7.360110 5.694240 9.376959 4.057837 2.648938
81.546000 -5.233740 7.390030 5.698060 9.443172 4.219651 2.971854
85.210000 -4.657320 7.236880 5.647300 9.295908 4.180137 3.239102
88.874000 -4.113980 6.984810 5.698550 9.089073 4.233376 3.435543
92.530000 -3.645110 6.714440 5.724400 8.799594 3.751000 3.490296
96.392000 -3.089330 6.437300 5.740550 8.545266 3.731832 3.616596
100.192000 -2.587020 6.223000 5.802470 8.368451 3.790987 3.778897
103.994000 -2.093220 6.042300 5.897780 8.199338 3.885079 3.975339
107.856000 -1.498370 6.000590 6.024360 8.164526 4.001762 4.115105
111.716000 -0.904163 5.983380 6.153410 8.215190 4.670667 4.310058
115.560000 -0.346834 6.045410 6.291690 8.344284 4.752826 4.487217
119.426000 0.192488 6.102130 6.404200 8.362682 4.816309 4.718878
123.290000 0.713618 6.208940 6.513900 8.341901 4.773712 4.453606
127.110000 1.297120 6.222740 6.621990 8.344344 4.798089 3.899540
130.782000 1.841820 6.401870 6.820250 8.454304 4.843917 3.455335
134.448000 2.318770 6.595930 6.924260 8.632766 4.779047 3.120254
138.108000 2.773510 6.952680 6.981440 8.871288 4.700114 2.961455
141.858000 3.402000 6.842530 6.975300 8.607673 4.744247 2.438959
145.710000 3.884700 7.276040 6.910390 8.891547 4.657161 2.534611
149.532000 4.218260 7.702670 6.854780 9.132205 4.669278 2.813457
153.288000 4.801230 7.820130 6.736260 9.214122 4.590621 2.827126
157.050000 5.332150 7.930370 6.596910 9.240117 4.558432 2.949134
160.802000 5.888740 7.919660 6.452250 9.219549 4.500087 3.051929
164.474000 6.458770 8.116650 6.305990 9.437691 4.598716 3.441151
168.052000 7.015300 8.178460 6.457810 9.578401 4.896369 3.496633
171.476000 7.205200 7.468280 6.358820 9.056907 4.888189 3.309881
175.024000 7.864340 7.395550 6.495510 9.024650 4.963833 3.368116
178.772000 8.106390 6.856190 6.266690 8.590168 4.851586 3.618715
182.490000 8.614670 6.554020 6.047370 8.255914 4.810255 3.714016
186.100000 9.082960 6.177210 6.124910 7.921138 4.694861 3.931245
189.668000 9.589390 5.979300 6.114140 7.648287 4.243203 4.041612
193.240000 10.104700 5.757940 6.224500 7.546039 4.299002 4.243352
196.796000 10.609400 5.774920 6.336780 7.559855 4.508124 4.268802
200.334000 11.205200 5.775010 6.400140 7.477490 4.455827 4.393523
203.878000 11.703900 5.781860 6.490010 7.447203 4.340920 4.549283
207.532000 12.124700 5.350860 6.423780 6.949496 3.845263 5.111639
211.290000 12.813100 5.463590 6.529610 6.966344 3.945475 5.337841
215.060000 13.374800 5.260930 6.545670 6.690829 3.778096 5.817909
218.768000 13.893900 5.266780 6.598600 6.660640 3.817632 6.129097
222.442000 14.428500 5.193760 6.594780 6.615602 3.864254 6.535408
226.068000 14.962900 5.152470 6.611850 6.630454 4.015225 6.937501
229.614000 15.505500 5.069710 6.624930 6.607826 4.364605 7.390419
233.172000 16.090100 5.039250 6.586920 6.626345 4.487211 7.854830
236.726000 16.661900 5.030040 6.578000 6.612910 4.475343 8.311523
240.176000 17.122900 4.977930 6.518270 6.610378 4.482068 8.715325
243.638000 17.549500 4.955780 6.515310 6.661168 4.553625 9.079598
247.092000 17.945000 4.839390 6.515120 6.608555 4.577469 9.473907
250.556000 18.243500 4.854370 6.546310 6.634448 4.541509 9.717654
254.020000 18.550000 4.783560 6.562600 6.553477 4.509701 10.015675
257.478000 18.828700 4.762030 6.600550 6.591192 4.708500 10.265587
260.942000 19.019000 4.750350 6.651330 6.613497 4.713229 10.435573
264.412000 19.140300 4.631800 6.676620 6.565183 4.699385 10.600125
267.892000 19.246900 4.727170 6.754500 6.650534 4.857785 10.644618
271.362000 19.382200 4.678730 6.747130 6.582204 4.775100 10.786176
274.808000 19.437900 4.788860 6.748710 6.667738 4.778436 10.780999
278.264000 19.538500 4.690150 6.745340 6.619181 4.756301 10.916844
281.730000 19.576100 4.634930 6.747120 6.581312 4.731926 10.976596
285.182000 19.604500 4.673310 6.765840 6.030629 4.744301 10.982716


==> figure8_uav6.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.496000 -16.775400 2.150610 4.985150 3.530436 4.290645 7.701441
4.356000 -16.120500 2.250040 4.944670 5.365599 2.576475 7.183639
8.214000 -15.604400 2.302740 4.935800 5.396909 2.618615 6.778836
12.066000 -15.020900 2.331100 4.928190 5.449605 2.618420 6.322172
15.936000 -14.425600 2.374590 4.923820 5.408786 2.625273 5.889179
19.890000 -13.822700 2.347110 4.911270 5.381670 2.580100 5.431090
23.952000 -13.272700 2.320720 4.871600 5.399532 2.565086 5.038982
28.022000 -12.717300 2.239860 4.865950 5.531901 2.667459 4.631565
32.100000 -12.106400 2.215660 4.846800 5.548916 2.662027 4.280613
36.144000 -11.491200 2.197630 4.830290 5.596163 2.644045 3.997043
40.266000 -10.889400 2.197190 4.797680 5.657470 2.678804 3.813194
44.666000 -10.294100 2.245130 4.801230 5.708737 2.658458 3.767457
49.054000 -9.724770 2.247840 4.818120 5.842665 2.668657 3.768733
53.420000 -9.125050 2.195030 4.782350 5.870638 2.669553 3.519047
57.710000 -8.536650 2.083770 4.751490 5.858533 2.528781 3.296315
61.906000 -7.915810 1.926750 4.756360 5.820101 2.452183 3.206801
66.056000 -7.327760 1.757580 4.702830 5.808553 2.395096 3.258944
70.422000 -6.729060 1.613870 4.638120 5.778914 2.415232 3.396952
74.730000 -6.174990 1.460770 4.595570 5.713280 2.436290 3.634115
78.986000 -5.568770 1.392190 4.555200 5.740578 2.492759 3.881329
83.278000 -4.971840 1.373610 4.511310 5.742430 2.519418 3.933291
87.534000 -4.375870 1.380960 4.478460 5.680255 2.493873 3.989661
91.694000 -3.804610 1.422890 4.422830 5.650225 2.480727 4.061979
95.848000 -3.192080 1.423880 4.297050 5.610340 2.532508 3.495255
100.030000 -2.613740 1.437710 4.140140 5.606463 2.597701 2.983060
104.194000 -2.058770 1.512810 3.935580 5.689361 2.668231 2.554824
108.386000 -1.505880 1.581910 3.738600 5.768389 2.725764 2.184059
112.668000 -1.111200 2.012030 3.419680 6.081927 2.831851 2.298484
116.918000 -0.621368 2.245420 3.194890 6.280348 2.989789 2.329809
121.192000 -0.135905 2.511510 3.043230 6.448542 3.095616 2.515184
125.560000 0.440446 2.670930 2.885170 6.544074 3.215197 2.707002
129.914000 1.030870 2.789450 2.760060 6.672054 3.370754 2.973840
134.234000 1.644730 2.981040 2.699510 6.810255 3.443723 3.404664
138.410000 2.230480 3.078370 2.594210 6.853068 3.521392 3.370891
142.556000 2.807740 2.935210 2.519060 6.731643 3.585842 3.011538
146.714000 3.317390 2.606720 2.441670 6.705942 3.700347 2.925571
150.944000 3.884840 2.440950 2.398230 6.610924 3.732275 2.791473
155.186000 4.399600 2.089020 2.341740 6.532027 3.829362 2.972252
159.474000 4.948200 1.893130 2.319580 6.435831 3.896097 3.107302
163.674000 5.523740 1.811710 2.264320 6.392746 3.888180 3.068250
167.740000 6.012550 1.526280 1.897770 6.554168 3.928071 2.505891
171.718000 6.659500 1.725070 1.988990 6.443255 4.229571 2.184675
175.770000 7.056980 2.138400 2.000000 6.467819 4.179638 2.337101
179.918000 7.687040 2.225300 2.000000 6.395532 4.227719 2.247199
184.064000 8.260610 2.469220 2.000000 6.344897 4.250274 2.482935
188.122000 8.731000 2.707680 2.000000 6.385767 4.241694 2.804620
192.142000 9.250520 2.981320 2.000000 6.423431 4.135047 3.232966
196.130000 9.822790 3.074610 2.000000 6.416282 4.059771 3.574324
200.076000 10.435700 3.100850 2.000000 6.333422 3.931756 3.943083
204.032000 10.985600 3.005770 2.000000 6.166304 3.784005 4.236562
208.024000 11.553000 2.851710 2.000000 6.006890 3.732118 4.555882
211.972000 12.027900 2.565390 2.000000 5.812140 3.916254 4.775479
215.944000 12.581300 2.452900 2.000000 5.657247 3.889319 5.196636
219.996000 13.113600 2.174370 2.000000 5.501009 3.874321 5.556689
223.998000 13.686400 2.062360 2.000000 5.429241 3.832255 6.048841
227.974000 14.246300 1.972360 2.000000 5.424850 3.814037 6.550303
231.964000 14.775300 1.846450 2.000000 5.405579 3.793496 7.022398
235.926000 15.380700 1.786820 2.000000 5.402829 3.799955 7.593909
239.914000 15.961300 1.796620 2.000000 5.405576 3.866498 8.161504
243.818000 16.414200 1.731130 2.000000 5.420363 3.815439 8.590435
247.700000 16.804100 1.682650 2.000000 5.470669 3.758654 8.963453
251.596000 17.204000 1.604600 2.000000 5.476899 3.755002 9.342824
255.448000 17.531600 1.607400 2.000000 5.459465 3.744532 9.666185
259.336000 17.762700 1.547150 2.000000 5.493723 3.694538 9.884533
263.210000 18.027800 1.504370 2.000000 5.446998 3.555722 10.140015
267.088000 18.081300 1.515240 2.000000 5.490627 3.630487 10.194536
270.948000 18.171800 1.532770 2.000000 5.491708 3.696091 10.286637
274.822000 18.192200 1.642840 2.000000 5.549042 3.684332 10.323752
278.690000 18.298200 1.564380 2.000000 5.533475 3.716143 10.416343
282.568000 18.316100 1.520120 2.000000 5.535131 3.740596 10.427497
286.422000 18.320900 1.483750 2.000000 4.348808 4.316555 10.427008


==> figure8_uav7.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.816000 -16.738800 -2.141130 4.981050 5.482443 2.791976 6.768213
4.722000 -16.028900 -2.253320 4.960320 5.407266 2.970265 6.074449
8.600000 -15.524500 -2.315440 4.923650 5.364942 2.621344 5.582786
12.478000 -14.940200 -2.369360 4.917360 5.390850 2.789508 5.014245
16.402000 -14.358100 -2.355020 4.881410 5.268677 2.219527 4.439109
20.258000 -13.770600 -2.401080 4.878050 5.274237 2.320591 3.874270
24.114000 -13.260500 -2.615630 4.851590 5.310040 2.283156 3.442593
27.972000 -13.526600 -3.264250 4.771000 5.830804 3.046060 3.938450
32.024000 -12.630500 -3.191610 4.773390 5.699648 2.772762 3.121626
36.280000 -11.879200 -3.233590 4.801730 5.727980 2.627040 2.549371
40.542000 -11.435200 -3.557050 4.735540 5.997320 2.736582 2.499363
44.760000 -10.917000 -3.856510 4.699820 6.123720 2.613339 2.518552
48.938000 -10.373800 -4.112430 4.701490 6.284919 2.284170 2.628317
53.098000 -9.838670 -4.258920 4.697000 6.409152 2.184334 2.752821
57.262000 -9.280920 -4.385780 4.611790 6.523175 2.163774 2.963514
61.426000 -8.635310 -4.407960 4.524080 6.535059 1.971333 3.202459
65.526000 -8.017150 -4.480820 4.446690 6.677074 2.198064 3.571069
69.596000 -7.445510 -4.534700 4.318660 6.740129 2.415183 3.143504
73.858000 -6.890120 -4.348130 4.141290 6.664392 2.789292 2.602204
78.118000 -6.362120 -4.329350 3.925890 6.712454 3.282327 2.233261
82.568000 -5.775680 -4.254350 3.764940 6.775384 3.397020 1.863847
87.018000 -5.143480 -4.340640 3.718350 6.823274 3.394869 1.786830
91.480000 -4.564760 -4.445630 3.670410 6.833966 3.511884 1.935618
95.982000 -3.943960 -4.513740 3.601310 6.858099 3.587686 2.221252
100.342000 -3.339660 -4.609400 3.569360 6.916698 3.624420 2.637895
104.508000 -2.754850 -4.538540 3.536810 6.947375 3.686233 2.992822
108.762000 -2.165570 -4.372150 3.510220 7.023255 3.711008 3.364432
113.030000 -1.577780 -4.283720 3.503020 7.045820 3.725975 3.832003
117.296000 -0.991355 -4.111610 3.510290 7.046181 3.637326 4.229435
121.548000 -0.474594 -3.951860 3.488280 7.092353 3.753018 3.980256
125.842000 0.133339 -3.773280 3.493740 7.119720 3.716162 3.775635
130.116000 0.741161 -3.679810 3.485380 7.203936 3.715607 3.753708
134.318000 1.358500 -3.612380 3.476600 7.268112 3.777489 3.859380
138.696000 1.952110 -3.432460 3.500240 7.217980 3.766688 3.427363
143.066000 2.466950 -3.126000 3.499130 7.096888 3.782241 3.150908
147.366000 2.959050 -2.750280 3.499500 7.003163 3.759508 3.037551
151.626000 3.480010 -2.465200 3.529070 6.888175 3.733629 2.955602
155.900000 3.939670 -2.142500 3.616390 6.684888 3.627586 3.047885
160.188000 4.493410 -1.840550 3.646930 6.445559 3.684083 3.199806
164.458000 5.108340 -1.787160 3.676240 6.320994 3.684221 3.214666
168.614000 5.694110 -1.947810 3.703050 6.292626 3.687490 3.018459
172.790000 6.253290 -2.055720 3.887230 6.274425 3.592315 2.697588
176.978000 6.826580 -2.221640 3.833500 6.208838 3.640445 2.512489
181.140000 7.385230 -2.388930 3.670670 6.187937 3.754438 2.466765
185.332000 8.007070 -2.613670 3.658990 6.211389 3.679878 2.613680
189.470000 8.518350 -2.837440 3.621930 6.327705 4.080448 2.884398
193.526000 9.070450 -2.991710 3.463900 6.400927 4.202899 3.177451
197.480000 9.619270 -3.168550 3.348050 6.536713 4.342649 3.558335
201.428000 10.225700 -3.124780 3.313010 6.527925 4.311395 3.836403
205.384000 10.777000 -2.991330 3.217880 6.395916 4.453861 4.081640
209.362000 11.319400 -2.781610 3.193570 6.250842 4.479978 4.330793
213.332000 11.836600 -2.500700 3.171670 5.970503 4.042275 4.579629
217.290000 12.334300 -2.212610 3.035060 5.735340 4.080754 4.866395
221.408000 12.839800 -1.972500 2.979520 5.677961 4.139225 5.226320
225.366000 13.457100 -1.920710 2.916510 5.596435 4.076619 5.785246
229.324000 14.032400 -1.962930 2.866950 5.560329 3.976793 6.343733
233.274000 14.635900 -2.035430 2.821330 5.560687 3.979812 6.941048
237.228000 15.162700 -2.126370 2.791900 5.569766 4.081019 7.471661
241.194000 15.656300 -2.198180 2.785080 5.605818 4.078019 7.965609
245.168000 16.073600 -2.296180 2.796880 5.598239 4.123074 8.393775
249.034000 16.452500 -2.362800 2.822460 5.611972 4.120856 8.776536
252.880000 16.860400 -2.369010 2.902390 5.585654 4.132391 9.171635
256.740000 17.225300 -2.423950 2.944090 5.491391 4.117006 9.538432
260.608000 17.373400 -2.494150 2.908200 5.595732 4.152256 9.699557
264.472000 17.621700 -2.485620 3.011210 5.523322 4.152187 9.937576
268.346000 17.744100 -2.589320 2.939260 5.578805 4.249325 10.082265
272.216000 17.883900 -2.485070 2.947790 5.586436 4.246527 10.191519
276.084000 17.965800 -2.547630 2.938490 5.570885 4.230825 10.286282
279.940000 17.956900 -2.598070 2.874740 5.631220 4.225362 10.290278
283.766000 18.005200 -2.628480 2.932060 5.605072 4.228337 10.344706
286.568000 17.975100 -2.693610 3.030890 1.413520 5.336225 10.332384


==> figure8_uav8.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.018000 -16.787500 -6.670490 4.984130 1.749819 13.998556 7.560145
3.490000 -16.239500 -6.395830 4.982420 7.837694 2.718609 7.205651
6.978000 -15.746800 -6.289950 4.943520 7.716126 2.749069 6.840335
10.630000 -15.203600 -6.216450 4.927560 7.516708 2.792449 6.433716
14.324000 -14.597900 -6.237840 4.949760 7.600479 3.225643 5.940920
18.012000 -14.027300 -6.156280 4.898300 7.506112 3.220527 5.567165
21.670000 -13.469500 -6.203320 4.891640 7.454082 3.142652 5.143171
25.328000 -12.949800 -6.218510 4.870410 7.372066 3.011683 4.795934
28.988000 -12.403200 -6.339830 4.864570 7.432051 3.157732 4.378609
32.648000 -11.801000 -6.351890 4.856140 7.403291 3.119755 4.068453
36.416000 -11.221200 -6.339400 4.869990 7.331642 2.793805 3.858928
40.280000 -10.653000 -6.274470 4.861420 7.380431 2.830557 3.782325
44.160000 -10.140000 -6.123340 4.881270 7.217339 2.403159 3.879187
47.916000 -9.548910 -6.069590 4.945070 7.210938 2.137814 3.956211
51.658000 -9.024420 -5.930120 5.005810 7.106014 1.884483 4.185174
55.372000 -8.484790 -5.930510 5.076620 7.156352 1.798911 4.342420
59.246000 -7.886380 -5.931180 5.202480 7.215053 1.827928 4.438342
63.220000 -7.335600 -5.682350 5.280940 7.056936 1.613740 3.899579
67.106000 -6.753630 -5.935940 5.503870 7.272407 1.961350 3.804606
71.014000 -6.199240 -6.057810 5.718680 7.390665 2.426619 3.698079
74.884000 -5.698940 -6.125770 5.930490 7.512310 2.772247 3.634037
78.536000 -5.485210 -6.531160 6.239370 7.926849 3.375062 4.001109
82.196000 -5.122820 -6.838620 6.589920 8.287009 3.883966 4.280802
85.844000 -4.627830 -6.980350 6.871110 8.460370 4.144136 3.985995
89.518000 -4.115080 -6.957940 7.163150 8.503019 4.325869 3.696123
93.170000 -3.644270 -6.837700 7.367020 8.453679 4.435220 3.564798
96.770000 -3.126330 -6.703490 7.540760 8.391795 4.494746 3.495308
100.424000 -2.626260 -6.466670 7.705280 8.352229 4.587420 3.611150
104.076000 -2.118050 -6.285930 7.839320 8.293032 4.590667 3.748531
107.734000 -1.571470 -6.136700 7.944810 8.293592 4.589340 3.928655
111.386000 -1.004100 -6.034760 8.045560 8.372623 4.651237 4.137927
115.048000 -0.471873 -5.977770 8.124790 8.444356 4.720967 4.358346
118.716000 0.063398 -5.960090 8.162620 8.516905 4.479911 4.596962
122.390000 0.607939 -6.005420 8.154730 8.659756 4.674348 4.505671
126.046000 1.206370 -5.958850 8.162260 8.738354 4.834638 3.912930
129.602000 1.773700 -5.928420 8.149100 8.788909 5.031724 3.357227
133.142000 2.342050 -5.955160 8.120810 8.876803 5.266548 2.824363
136.654000 2.439780 -6.432940 8.009050 9.369173 5.437837 2.933947
140.102000 3.017400 -6.648410 7.727830 9.403425 5.336672 2.578363
143.658000 3.535170 -6.353580 7.701280 9.239500 5.131820 1.994469
147.446000 4.108150 -6.493140 7.557950 9.403207 5.267444 1.739213
151.294000 4.563980 -6.759990 7.430560 9.571292 5.245178 1.813196
155.094000 5.023140 -7.157710 7.360100 9.868289 5.344018 2.157834
158.862000 5.583490 -7.238640 7.233770 9.837593 5.351236 2.313432
162.576000 6.050830 -7.498880 7.098720 9.982801 5.541964 2.710838
166.222000 6.643490 -7.510750 6.946670 9.861055 5.366698 3.000821
169.814000 7.217320 -7.566100 6.821760 9.648362 5.159854 3.391368
173.370000 7.734650 -7.390980 6.691300 9.456383 4.814421 3.455256
176.926000 8.238330 -7.105550 6.605590 9.134566 4.377568 3.388410
180.440000 8.704070 -6.839200 6.472360 8.825983 4.233306 3.416152
183.884000 9.167210 -6.520680 6.440670 8.486971 4.113139 3.577598
187.250000 9.644860 -6.241850 6.414350 8.255554 4.099107 3.774893
190.618000 10.110600 -6.095170 6.418690 8.160155 4.223325 3.906396
193.966000 10.622300 -6.026420 6.506080 8.171989 4.375688 4.022014
197.316000 11.152100 -5.961210 6.513850 8.179202 4.491192 4.199900
200.678000 11.709700 -5.934820 6.571660 8.163222 4.495122 4.410075
204.018000 12.212000 -5.906720 6.595810 8.095563 4.687124 4.652729
207.432000 12.756200 -5.827080 6.672740 8.124921 4.841891 5.000990
210.780000 13.306300 -5.751270 6.660500 8.053252 4.989805 5.383616
214.284000 13.706300 -5.314200 6.625300 7.672381 4.914451 5.974394
217.736000 14.134500 -5.032560 6.592700 7.428341 4.603784 6.462937
221.182000 14.607200 -4.781020 6.564730 7.185257 4.262319 6.961612
224.602000 15.157000 -4.703810 6.563840 7.023819 4.121182 7.392177
227.950000 15.716200 -4.702150 6.552130 6.965070 4.029602 7.793725
231.318000 16.242400 -4.776330 6.556930 6.950530 4.002486 8.139674
234.626000 16.796100 -4.804840 6.515750 6.911227 4.074015 8.554336
237.864000 17.306900 -4.843120 6.486480 6.928301 4.127505 8.943389
241.140000 17.812900 -4.937660 6.466120 6.967496 4.195308 9.309602
244.404000 18.299100 -5.013100 6.450910 6.922740 4.217553 9.682161
247.694000 18.727500 -5.091530 6.494900 6.977939 4.326175 10.013108
250.976000 19.089900 -5.115300 6.510470 6.964268 4.420788 10.319233
254.232000 19.448400 -5.146110 6.560740 6.937866 4.547625 10.622265
257.494000 19.861000 -5.126580 6.582980 6.917936 4.546446 10.999525
260.762000 20.169400 -5.204180 6.661730 6.996307 4.672806 11.243513
264.012000 20.324800 -5.141590 6.690500 6.929776 4.622411 11.410769
267.272000 20.428300 -5.216380 6.642860 7.008997 4.788359 11.473119
270.510000 20.560000 -5.123640 6.621270 6.941682 4.759861 11.631530
273.782000 20.676500 -5.126850 6.672630 6.972086 4.790084 11.736066
277.032000 20.783900 -5.111760 6.746920 6.957484 4.763019 11.840076
280.290000 20.933600 -5.183500 6.783230 7.014239 4.857219 11.947480
283.548000 20.949700 -5.155320 6.841270 6.987518 4.848352 11.973590
286.626000 20.919800 -5.191150 6.714140 nan inf 11.931767


==> figure8_uav9.txt <==
time x y z avg_mav_dist min_mav_dist cl_obst
0.582000 -19.203400 -0.031039 4.989730 4.475257 3.835313 9.321607
4.256000 -18.538800 -0.006869 4.973320 6.103605 3.307965 8.670237
7.904000 -18.039800 -0.013178 4.940530 6.124966 3.360755 8.178102
11.566000 -17.452900 -0.044275 4.926030 6.096305 3.399564 7.595821
15.434000 -16.862300 -0.056158 4.905770 6.061957 3.399467 7.014787
19.302000 -16.306500 -0.046900 4.897010 6.068664 3.449746 6.474182
23.158000 -15.743500 -0.028305 4.871830 6.051140 3.409219 5.931751
27.000000 -15.215200 -0.050108 4.904370 6.098544 3.388943 5.415904
30.866000 -14.646500 -0.047827 4.884130 6.153145 3.402481 4.871380
34.722000 -14.000600 -0.057210 4.866240 6.198186 3.373824 4.256502
38.590000 -13.400500 -0.030587 4.876750 6.218356 3.357807 3.708708
42.472000 -13.112000 0.507176 4.880240 6.484570 3.311689 3.709028
46.542000 -12.405100 0.431383 4.874270 6.362100 3.238339 3.091391
50.626000 -11.952900 0.753779 4.958410 6.540986 3.178826 2.990363
54.888000 -11.380900 0.779667 4.967830 6.570989 3.136438 2.674558
59.146000 -10.779600 0.930583 4.936060 6.676075 3.037422 2.562864
63.294000 -10.282000 1.334160 5.007720 6.881406 2.999963 2.858932
67.354000 -9.685860 1.497260 5.031590 6.924479 2.985144 3.024449
71.402000 -9.117440 1.666710 4.993360 6.886642 2.976350 3.297828
75.356000 -8.560200 1.724820 5.015760 6.906396 3.044899 3.541533
79.316000 -8.001140 1.645780 5.038020 6.881420 3.086772 3.500439
83.468000 -7.423310 1.600700 5.046280 6.902048 3.107667 3.425556
87.820000 -6.798700 1.484010 5.060420 6.784408 3.061835 3.521748
92.122000 -6.201120 1.282630 5.048190 6.690637 3.104591 3.802243
96.364000 -5.600280 1.195850 5.046830 6.621316 3.130496 3.803103
100.600000 -5.014110 1.203120 5.105150 6.634703 3.193405 3.762726
104.860000 -4.448670 1.249730 5.092570 6.636576 3.256316 3.849001
109.092000 -3.852740 1.342120 5.104080 6.727379 3.286643 4.066875
113.252000 -3.255170 1.378470 5.157890 6.728113 3.397335 3.535012
117.418000 -2.673830 1.453440 5.219490 6.772897 3.506663 3.043330
121.582000 -2.108090 1.577510 5.238900 6.814573 3.637396 2.632980
125.750000 -1.549630 1.828950 5.265960 6.855724 3.723047 2.397167
130.000000 -1.097190 2.272990 5.322600 7.106946 3.860060 2.523947
134.302000 -0.501498 2.430860 5.335840 7.173778 3.924221 2.482052
138.668000 0.042139 2.708910 5.328230 7.251289 3.948569 2.709238
143.038000 0.622079 2.894920 5.361510 7.243842 3.984122 2.961004
147.388000 1.215720 2.877020 5.475230 7.191642 4.096619 3.123335
151.656000 1.812150 3.150760 5.419820 7.229138 4.158938 3.634718
155.938000 2.381680 3.225340 5.391460 7.175802 4.218798 3.163071
160.090000 2.924550 2.958670 5.473790 7.075103 4.286258 2.911103
164.242000 3.363160 2.626610 5.492840 7.067835 4.599405 2.883093
168.466000 3.949650 2.373600 5.512900 6.976021 4.492418 2.828641
172.712000 4.433970 1.961730 5.577900 6.950425 4.439906 3.090546
176.994000 4.979950 1.730620 5.604030 6.869469 4.534543 3.269441
181.170000 5.529240 1.506190 5.563760 6.771321 4.592188 2.893659
185.342000 6.186310 1.533570 5.589800 6.663147 4.554190 2.375144
189.526000 6.717270 1.686540 5.590840 6.656711 4.581260 2.118918
193.682000 7.258890 1.945060 5.472490 6.666131 4.461799 2.081466
197.856000 7.773550 2.139240 5.377490 6.837398 4.406719 2.151192
201.972000 8.320650 2.526910 5.408370 6.821012 4.352959 2.547173
206.040000 8.839930 2.704570 5.407630 6.718765 4.338793 2.831992
210.060000 9.331150 2.961920 5.294580 6.760549 4.275974 3.247296
214.034000 9.926250 3.091440 5.262420 6.626724 4.254457 3.642450
218.010000 10.529000 3.153620 5.228600 6.501923 4.202963 4.042420
221.994000 11.089700 3.106080 5.169560 6.456233 4.187749 4.381093
225.976000 11.675600 2.896380 5.153930 6.349250 4.172480 4.679642
229.976000 12.195000 2.640530 5.145250 6.296290 4.145010 4.956856
233.964000 12.725100 2.450620 5.134050 6.262911 4.161143 5.322791
237.874000 13.346300 2.304700 5.167440 6.096394 4.138725 5.821904
241.632000 13.861400 2.189930 5.222660 6.053820 4.136765 6.257140
245.394000 14.278700 2.062040 5.225490 6.013426 4.114045 6.608637
249.172000 14.595700 1.974160 5.279860 6.029609 4.206814 6.884807
252.928000 15.004400 1.896530 5.369570 5.987333 4.221888 7.256614
256.702000 15.312800 1.840960 5.467590 5.923743 4.255880 7.540967
260.454000 15.407200 1.772090 5.366220 6.014109 4.274419 7.616227
264.234000 15.651700 1.684300 5.436770 5.908290 4.207370 7.834882
268.010000 15.662600 1.714510 5.460380 5.998105 4.217942 7.852069
271.758000 15.896600 1.683610 5.450430 5.902247 4.126009 8.074084
275.478000 15.927300 1.776110 5.551850 5.955698 4.183246 8.123832
279.166000 16.015100 1.717220 5.574980 5.940495 4.120621 8.196992
282.834000 16.040100 1.695470 5.630250 5.934525 4.067803 8.216923
286.500000 16.124400 1.618680 5.733110 3.971993 3.968505 8.284081


==> figure9_lattices.txt <==
x y
16.664900 4.753980
12.678000 10.100300
8.253400 5.855430
16.664900 4.753980
2.602700 8.397000
-1.227060 12.974900
-5.219330 10.246100
2.602700 8.397000
-15.309200 14.141200
-16.749900 19.963000
-22.725200 15.111300
-15.309200 14.141200
-23.808300 15.412400
-25.300800 20.127700
-30.528100 19.477200
-23.808300 15.412400
-37.750400 21.065800
-42.031400 25.199800
-44.393900 21.567700
-37.750400 21.065800


==> figure9_obstacles.txt <==
x y r
-14.600000 27.500000 0.300000
-5.000000 18.800000 0.300000
-9.500000 6.600000 0.300000
-18.500000 6.500000 0.300000
-31.300000 7.500000 0.300000
-28.800000 14.700000 0.300000
-25.500000 24.400000 0.300000
-19.000000 17.900000 0.300000


==> figure9_uav1.txt <==
time x y min_mav_dist cl_obst
0.000000 16.664900 4.753980 6.669221 25.819732
1.000148 16.665200 4.727650 6.732236 25.834317
2.000049 16.658700 4.756440 6.662202 25.813192
2.999932 16.663500 4.738610 6.652912 25.826922
4.000048 16.698200 4.744630 6.706820 25.852762
5.000013 16.644600 4.759930 6.660186 25.799463
6.000020 16.642400 4.742100 6.713268 25.807325
7.000100 16.637200 4.743460 6.782508 25.802224
8.000035 16.625800 4.779170 6.693101 25.773221
8.999912 16.622100 4.732390 6.727576 25.795598
10.000079 16.612700 4.736610 6.690718 25.785417
10.999976 16.605300 4.704900 6.834539 25.796528
12.000111 16.504500 4.821230 6.614224 25.648578
12.999997 15.836000 4.921490 6.211981 25.035014
13.999849 15.215300 5.164890 6.019753 24.383900
15.000056 14.639500 5.189220 6.184717 23.894838
15.999976 14.202200 5.488950 6.006462 23.364686
16.999979 13.591200 5.644370 6.018156 22.775059
17.999981 13.059900 5.742000 5.974397 22.286125
18.999887 12.496200 5.854730 5.995378 21.764582
19.999901 11.938000 6.016340 6.047671 21.220693
20.999915 11.426100 6.168130 6.029159 20.721508
21.999921 10.845000 6.173580 6.138124 20.260565
23.000016 10.333800 6.483320 6.020870 19.667893
23.999880 9.698100 6.559990 6.042546 19.127258
24.999973 9.161970 6.734610 6.060378 18.604705
25.999911 8.592150 6.980260 5.955961 18.012573
26.999961 8.005330 7.035490 5.961106 17.510746
27.999949 7.447290 7.132450 6.008487 16.955652
28.999851 6.897070 7.321950 5.964248 16.412956
29.999920 6.286840 7.445750 5.979638 15.809478
30.999939 5.772910 7.505490 5.626692 15.299728
31.999894 5.227220 7.704050 6.006354 14.768545
33.000083 4.684040 7.826880 6.018918 14.237002
33.999924 4.202910 7.974240 6.066948 13.771648
34.999903 3.675630 8.114150 6.009321 13.262348
36.000069 3.153580 8.247750 6.035654 12.760414
36.999879 2.602700 8.397000 5.968604 12.235381
37.999995 2.081620 8.581510 5.850636 11.749907
39.000000 1.524580 8.635360 5.883394 11.210890
39.999852 1.052640 8.798430 5.799925 10.779207
40.999980 0.517873 8.918920 5.786129 10.282761
41.999909 0.029783 9.027030 5.733765 9.833984
42.999939 -0.474804 9.186680 5.785584 9.388561
43.999930 -1.025580 9.295870 5.683980 8.892891
44.999957 -1.538990 9.493900 5.628073 8.470675
46.000003 -2.082220 9.509850 5.713157 7.968104
46.999882 -2.505120 9.763080 5.717653 7.676811
47.999958 -3.034570 9.927080 5.675112 7.271262
48.999972 -3.524090 10.045100 5.736193 6.897841
49.999970 -4.049020 10.264000 5.703507 6.567959
50.999928 -4.533960 10.396500 5.758704 6.250997
51.999911 -4.971260 10.605600 5.756538 6.046017
52.999926 -5.509410 10.803000 5.746327 5.795690
53.999952 -5.992850 10.856400 5.780866 5.515165
54.999909 -6.431950 11.100200 5.813409 5.446534
55.999853 -6.877150 11.249400 5.859156 5.338189
56.999989 -7.350590 11.359100 5.958462 5.221972
57.999985 -7.812260 11.482400 5.978101 5.165878
58.999958 -8.292400 11.599600 6.008000 5.143374
59.999926 -8.733720 11.979700 5.901364 5.434000
61.000021 -9.263170 12.109500 5.890665 5.514588
61.999961 -9.714010 12.221400 5.910924 5.625472
62.999852 -10.192100 12.392700 5.840778 5.833899
63.999964 -10.692300 12.594800 5.753127 6.112218
65.000084 -11.218400 12.734800 5.734620 6.370924
65.999965 -11.709900 12.783900 5.781601 6.566908
66.999930 -12.147800 12.895400 5.839736 6.829561
67.999911 -12.578200 13.063000 5.872293 7.158609
68.999947 -13.057800 13.214200 5.797068 7.510365
70.000030 -13.543200 13.385400 5.619759 7.082251
71.000020 -14.018600 13.604900 5.499552 6.577403
72.000079 -14.470700 13.758600 5.644996 6.137243
72.999910 -14.906600 13.940100 5.759594 5.695325
74.000067 -15.309200 14.141200 5.997414 5.267882
75.000068 -15.772600 14.352800 6.169219 4.795700
75.999999 -16.224600 14.515300 6.250322 4.377104
77.000155 -16.668800 14.684700 6.410841 3.971479
77.999955 -17.086100 14.869700 6.519943 3.584094
78.999931 -17.534800 15.038100 6.651181 3.215164
79.999898 -17.987300 15.199700 6.693609 2.883952
80.999911 -18.459700 15.055400 6.984466 2.895457
81.999873 -18.925300 14.798000 7.310911 3.102899
82.999935 -19.367000 14.630400 7.419586 3.290133
83.999871 -19.805200 14.552200 7.310943 3.443271
84.999941 -20.245600 14.604800 7.120121 3.522763
85.999940 -20.686400 14.591000 7.135475 3.713950
87.000027 -21.211700 14.588400 7.010723 3.982250
88.000216 -21.681700 14.600100 6.966547 4.252159
88.999931 -22.093500 14.563500 7.000696 4.549942
89.999980 -22.510800 14.852200 6.912001 4.649172
90.999958 -22.914300 15.129000 6.157825 4.795851
91.999930 -23.355500 15.376200 5.376974 5.033880
93.000011 -23.808300 15.412400 4.945868 5.042280
94.000209 -24.307100 15.482100 4.670021 4.560464
94.999933 -24.822300 15.462300 4.962604 4.050086
95.999886 -25.313000 15.519500 5.232155 3.582004
96.999987 -25.774900 15.601200 5.317785 3.156484
97.999915 -26.230900 15.760100 5.300048 2.779224
98.999962 -26.308100 16.284700 5.050253 2.953107
100.000006 -26.363900 16.844000 4.955824 3.245199
100.999924 -26.492400 17.340500 4.923896 3.506745
102.000017 -26.778000 17.722700 4.909934 3.636647
102.999958 -27.094200 18.061100 4.961821 3.769184
103.999876 -27.505800 18.440000 4.882371 3.957594
105.000025 -27.849000 18.748500 4.879897 4.158696
105.999915 -28.287800 19.063900 4.886294 4.393856
106.999929 -28.784300 19.217900 4.912907 4.517927
108.000091 -29.295800 19.366700 4.978079 4.692964
108.999894 -29.846000 19.360200 5.045900 4.776147
109.999923 -30.347300 19.501800 5.050082 5.044940
110.999943 -30.890300 19.666700 5.056103 5.388642
111.999861 -31.364400 19.742500 5.214741 5.657115
112.999888 -31.902100 19.852200 5.198789 6.013999
114.000021 -32.398800 20.012000 5.236776 6.416284
114.999919 -32.950800 20.077600 5.284462 6.793211
116.000032 -33.467200 20.230300 5.352101 7.236503
116.999999 -34.067800 20.258000 5.400601 7.657746
118.000149 -34.446800 20.396300 5.447733 8.020859
118.999911 -35.048400 20.530200 5.541653 8.545978
120.000001 -35.587300 20.610200 5.622700 8.999884
121.000004 -36.088600 20.781900 5.662584 9.492797
121.999976 -36.640900 20.886000 5.799511 9.987307
122.999947 -37.158300 21.023100 5.842238 10.480590
123.999869 -37.750400 21.065800 5.951211 10.983309
124.999875 -38.256300 21.184800 6.121807 11.466222


==> figure9_uav2.txt <==
time x y min_mav_dist cl_obst
0.050309 12.678000 10.100300 6.131558 19.702702
1.050489 12.662600 10.140800 6.137929 19.671024
2.050266 12.678500 10.099000 6.146753 19.703725
3.050189 12.690300 10.074800 6.137663 19.725005
4.050394 12.659900 10.099400 6.162185 19.686861
5.050364 12.657600 10.094900 6.157405 19.686788
6.050478 12.679500 10.160900 6.211667 19.677367
7.050345 12.666800 10.242400 6.266380 19.630291
8.050429 12.678100 10.184100 6.184049 19.665934
9.050184 12.637200 10.152800 6.156895 19.642935
10.050465 12.622000 10.106900 6.126398 19.649551
11.050438 12.603300 10.245200 6.196134 19.571938
12.050460 12.563300 10.133000 6.077166 19.585362
13.050509 12.525900 10.178100 6.211981 19.531880
14.050058 12.057500 10.289900 6.019753 19.062532
15.050347 11.312600 10.402900 6.170222 18.346994
16.050291 10.788300 10.430900 6.006462 17.869310
17.050248 10.173200 10.597700 6.014273 17.248296
18.050212 9.597080 10.610500 5.891619 16.737463
19.050176 9.099540 10.795100 5.919140 16.213434
20.050170 8.388630 10.912900 5.757436 15.539040
21.050230 7.770970 10.963000 5.570861 14.983866
22.050261 7.265450 11.159900 5.695958 14.450342
23.050303 6.657090 11.251200 5.709740 13.887841
24.050118 6.094910 11.410700 5.620298 13.330371
25.050326 5.453010 11.527500 5.544014 12.733997
26.050151 4.910850 11.662300 5.552431 12.213587
27.050358 4.334660 11.732400 5.508999 11.708409
28.050442 3.687340 11.819100 5.372553 11.144633
29.050093 3.145820 11.958800 5.391821 10.637500
30.050149 2.587090 12.143400 5.443817 10.093278
31.050182 2.587090 12.143400 5.626692 10.093278
32.050174 1.499050 12.413300 5.332336 9.111948
33.050377 0.959493 12.555000 5.241268 8.632241
34.050177 0.412755 12.711600 5.186492 8.146566
35.050196 -0.090757 12.796700 5.049014 7.755017
36.050646 -0.668533 12.919000 4.911327 7.303956
37.050137 -1.227060 12.974900 4.835759 6.940235
38.050251 -1.759090 12.995000 4.721984 6.648423
39.050235 -2.387690 13.029500 4.524851 6.334259
40.050121 -2.897990 13.044800 4.438288 6.127053
41.050309 -3.439730 13.139900 4.363983 5.871216
42.050146 -4.055970 13.049800 4.124562 5.827177
43.050281 -4.636590 13.205700 4.119988 5.606091
44.050176 -5.156420 13.200200 3.988497 5.601984
45.050298 -5.657000 13.330200 3.967612 5.509116
46.050379 -6.242020 13.426000 3.904242 5.515659
47.050133 -6.714440 13.632600 3.994248 5.444385
48.050235 -7.206780 13.774100 4.040757 5.489039
49.050223 -7.759490 13.913600 4.011757 5.611746
50.050285 -8.263350 14.107100 4.033865 5.716009
51.050206 -8.777910 14.289000 4.034850 5.884023
52.050158 -9.278930 14.424200 4.076503 6.120202
53.050208 -9.783940 14.643400 4.061450 6.337460
54.050359 -10.261900 14.754300 4.099250 6.637415
55.050161 -10.771800 14.968200 4.116501 6.927941
56.050074 -11.244400 15.155400 4.145930 7.230190
57.050319 -11.772900 15.352400 4.201120 7.599876
58.050243 -12.209900 15.531900 4.278290 7.191200
59.050253 -12.702300 15.679900 4.306049 6.677565
60.050201 -13.146900 15.897600 4.426586 6.186145
61.050519 -13.620900 16.073100 4.456597 5.680870
62.050232 -14.115200 16.167100 4.517197 5.183070
63.050142 -14.551500 16.279900 4.612344 4.734330
64.050287 -14.985000 16.425100 4.661154 4.277330
65.050369 -15.474200 16.578500 4.762246 3.765319
66.050248 -15.914600 16.752200 4.872497 3.291981
67.050273 -16.374100 16.925400 4.884338 2.800928
68.050231 -16.703400 17.242300 5.232538 2.388920
69.050308 -16.762300 17.673200 5.765012 2.249164
70.050416 -16.462200 18.187600 5.619759 2.554044
71.050369 -16.253200 18.630000 5.499552 2.842149
72.050352 -16.297600 19.099800 5.644996 2.956769
73.050177 -16.478300 19.481100 5.759594 2.976382
74.050628 -16.749900 19.963000 5.997414 3.052690
75.050541 -17.050100 20.388300 6.169219 3.161289
76.050279 -17.348200 20.663800 6.250322 3.219788
77.050561 -17.730000 21.007100 6.410841 3.356631
78.050250 -18.042600 21.319100 6.519943 3.550614
79.050213 -18.492300 21.620000 6.651181 3.754485
80.050148 -18.916500 21.828500 6.693609 3.929387
81.050180 -19.400600 21.976200 6.984466 4.095838
82.050124 -19.874200 22.109300 7.268522 4.299120
83.050202 -20.415000 21.986700 6.979845 4.324736
84.050220 -21.015300 21.762300 6.623380 4.356466
85.050205 -21.450100 21.622300 6.573425 4.456289
86.050195 -22.026000 21.599600 6.449183 4.462165
87.050282 -22.623500 21.455500 6.179191 4.116349
88.050647 -23.086200 21.423600 5.841509 3.832152
89.050212 -23.698200 21.377800 5.181595 3.518547
90.050291 -24.262700 21.538500 4.812435 3.117546
91.050293 -24.591200 21.054100 4.894889 3.467126
92.050207 -24.907900 20.524200 5.159119 3.920766
93.050285 -25.300800 20.127700 4.945868 4.276941
94.050694 -25.781400 19.913300 4.670021 4.495516
95.050157 -26.325700 20.191700 4.962604 4.288539
96.050156 -26.839900 20.523900 5.232155 4.101156
97.050392 -27.339200 20.683700 5.317785 4.146510
98.050227 -27.839000 20.810300 5.300048 4.284491
99.050309 -28.392800 20.884600 5.050253 4.552618
100.050394 -28.895200 21.104600 4.955824 4.731495
101.050211 -29.365300 21.339400 4.923896 4.930296
102.050272 -29.878800 21.529600 4.909934 5.235751
103.050276 -30.386500 21.773300 4.961821 5.547741
104.050237 -30.930800 21.919500 4.882371 5.970466
105.050439 -31.450600 22.041200 4.879897 6.401061
106.050178 -31.984200 22.259600 4.886294 6.828335
107.050209 -32.468700 22.467800 4.912907 7.231610
108.050379 -33.040600 22.646600 4.978079 7.741774
109.050164 -33.578700 22.755500 5.045900 8.244378
110.050200 -34.101200 22.879900 5.050082 8.734492
111.050219 -34.650500 23.046800 4.708222 9.250016
112.050173 -35.255700 23.214000 5.132362 9.827527
113.050161 -35.789400 23.304200 5.188679 10.347586
114.050372 -36.316300 23.487200 4.774539 10.854748
115.050205 -36.896100 23.593300 5.199723 11.424616
116.050560 -37.463800 23.790100 5.160353 11.979336
117.050275 -37.985000 23.975800 4.793904 12.492204
118.050562 -38.421900 24.121400 5.161577 12.924903
119.050238 -39.112000 24.298100 4.674909 13.612381
120.050222 -39.646800 24.500600 4.384356 14.147158
121.050322 -40.112900 24.765600 5.343550 14.617473
122.050377 -40.809800 24.917700 4.905943 15.318550
123.050162 -41.404000 25.036300 4.579376 15.916724
124.050112 -42.031400 25.199800 4.332846 16.550736


==> figure9_uav3.txt <==
time x y min_mav_dist cl_obst
0.100684 8.253400 5.855430 6.131558 17.769007
1.100729 8.253200 5.870980 6.137929 17.768162
2.100673 8.243790 5.842720 6.146753 17.759942
3.100399 8.249140 5.838410 6.137663 17.765472
4.100763 8.225850 5.820180 6.162185 17.742995
5.100571 8.225850 5.820180 6.157405 17.742995
6.100846 8.212750 5.844310 6.211667 17.728863
7.100650 8.200700 5.846780 6.266380 17.716719
8.100814 8.235720 5.882040 6.184049 17.750246
9.100411 8.229000 5.854530 6.156895 17.744666
10.100726 8.211580 5.854730 6.126398 17.727253
11.100710 8.213590 5.872270 6.196134 17.728532
12.100727 8.214740 5.887770 6.077166 17.729052
13.100775 7.719900 6.069510 6.322828 17.228069
14.100366 7.107250 6.340710 6.332541 16.609274
15.100567 6.508690 6.530680 6.170222 16.008840
16.100565 6.034040 6.690110 6.049504 15.534301
17.100567 5.407500 6.928970 6.014273 14.911129
18.100508 4.863410 7.102860 5.891619 14.372210
19.100485 4.309190 7.318210 5.919140 13.827854
20.100526 3.766990 7.479460 5.757436 13.296107
21.100476 3.266710 7.684870 5.570861 12.812721
22.100697 2.684300 7.775080 5.695958 12.240832
23.100561 2.090120 7.824260 5.709740 11.654600
24.100389 1.619900 8.010400 5.620298 11.208988
25.100606 1.015020 8.204800 5.544014 10.636777
26.100439 0.457912 8.345550 5.552431 10.109746
27.100736 -0.079588 8.436420 5.508999 9.597740
28.100757 -0.577250 8.551440 5.372553 9.133651
29.100476 -1.126790 8.669950 5.391821 8.625273
30.100420 -1.742720 8.843720 5.443817 8.075251
31.100448 -2.236800 9.034580 5.738874 7.660369
32.100529 -2.767690 9.215060 5.332336 7.222364
33.100747 -3.256070 9.440530 5.241268 6.859685
34.100460 -3.754090 9.623380 5.186492 6.492789
35.100523 -4.183960 9.840650 5.049014 6.225921
36.101074 -4.697470 10.110300 4.911327 5.948655
37.100399 -5.219330 10.246100 4.835759 5.623005
38.100494 -5.733400 10.445100 4.721984 5.382571
39.100487 -6.225610 10.632700 4.524851 5.194641
40.100372 -6.667750 10.702300 4.438288 4.985028
41.100713 -7.176250 10.885400 4.363983 4.874881
42.100554 -7.615610 10.966300 4.124562 4.755576
43.100536 -8.187700 11.116700 4.119988 4.703479
44.100529 -8.630390 11.240700 3.988497 4.721474
45.100718 -9.105380 11.367900 3.967612 4.784203
46.100702 -9.609000 11.449500 3.904242 4.850725
47.100390 -10.167200 11.624500 3.994248 5.068605
48.100475 -10.667100 11.687500 4.040757 5.219653
49.100466 -11.219500 11.883200 4.011757 5.555977
50.100603 -11.719300 12.026600 4.033865 5.862873
51.100550 -12.230000 12.200200 4.034850 6.230180
52.100499 -12.781700 12.338900 4.076503 6.610940
53.100477 -13.239700 12.509600 4.061450 6.993478
54.100604 -13.802800 12.688900 4.099250 7.359786
55.100461 -14.299100 12.846000 4.116501 6.902273
56.100434 -14.729900 12.910400 4.145930 6.567333
57.100605 -15.278900 13.037800 4.201120 6.122710
58.100549 -15.757700 13.140900 4.278290 5.758606
59.100490 -16.244600 13.231600 4.306049 5.420903
60.100454 -16.752100 13.329100 4.426586 5.093739
61.100791 -17.214700 13.437600 4.456597 4.806278
62.100513 -17.706200 13.426700 4.517197 4.656644
63.100377 -18.150500 13.395300 4.612344 4.584100
64.100570 -18.579400 13.457500 4.661154 4.462366
65.100688 -19.129000 13.525400 4.762246 4.376502
66.100484 -19.549500 13.507400 4.872497 4.426837
67.100597 -19.993900 13.646100 4.884338 4.368467
68.100500 -20.470100 13.610300 5.232538 4.534614
69.100648 -20.954100 13.715400 5.765012 4.618375
70.100657 -21.396400 13.807100 6.598114 4.742843
71.100766 -21.800200 14.004700 7.222369 4.797341
72.100651 -22.221100 14.303700 7.621708 4.827925
73.100464 -22.515500 14.709900 7.647742 4.747155
74.101036 -22.725200 15.111300 7.479181 4.653382
75.100849 -23.017000 15.489800 7.333083 4.684587
76.100551 -23.277000 15.819300 7.171943 4.756263
77.100832 -23.695400 16.231500 7.194838 4.983039
78.100516 -24.053400 16.494900 7.154337 5.074631
79.100466 -24.429500 16.850300 7.128882 4.870838
80.100412 -24.801300 17.078600 7.068300 4.652670
81.100452 -25.237900 17.403400 7.173360 4.471792
82.100406 -25.641700 17.685800 7.268522 4.346247
83.100556 -26.045800 17.862100 6.979845 4.193387
84.100492 -26.513900 18.069800 6.623380 4.072076
85.100467 -27.029600 18.146800 6.573425 3.874887
86.100417 -27.523600 18.227900 6.449183 3.751703
87.100529 -27.975700 18.367400 6.179191 3.758895
88.100882 -28.307500 18.804200 5.841509 4.133644
89.100518 -28.474900 19.369800 5.181595 4.681103
90.100649 -28.738800 19.771000 4.812435 5.071369
91.100641 -29.318600 19.784600 4.894889 5.110979
92.100475 -29.983600 19.600200 5.159119 5.041118
93.100540 -30.528100 19.477200 5.267620 5.080154
94.101066 -31.032000 19.547400 5.263334 5.336582
95.100483 -31.559800 19.605400 5.266835 5.628450
96.100425 -32.105700 19.774700 5.318830 6.056421
97.100791 -32.626100 19.850400 5.352168 6.416047
98.100466 -33.111100 19.920200 5.346711 6.770234
99.100555 -33.630600 20.009800 5.310351 7.178347
100.100677 -34.220100 20.218000 5.398205 7.734714
101.100547 -34.704800 20.439500 5.414802 8.234593
102.100581 -35.204400 20.605500 5.405180 8.711560
103.100524 -35.711500 20.840300 5.406118 9.245113
104.100507 -36.189200 21.085300 5.324158 9.765876
105.100703 -36.721100 21.359700 5.314378 10.348692
106.100418 -37.206600 21.529000 5.273257 10.830797
107.100482 -37.771200 21.665000 5.362928 11.357537
108.100639 -38.254100 21.581500 5.321186 11.693376
109.100369 -38.684100 21.599500 5.234639 12.053984
110.100482 -39.101400 21.511600 5.184038 12.349767
111.100554 -39.101400 21.511600 4.708222 12.349767
112.100433 -40.076600 21.453300 5.132362 13.144153
113.100421 -40.640000 21.461900 5.188679 13.634841
114.100617 -40.640000 21.461900 4.774539 13.634841
115.100459 -41.626000 21.433400 5.199723 14.486026
116.100814 -42.079200 21.482000 5.160353 14.910824
117.100509 -42.079200 21.482000 4.793904 14.910824
118.101079 -42.910500 21.573000 5.161577 15.695360
119.100450 -42.910500 21.573000 4.674909 15.695360
120.100487 -42.910500 21.573000 4.384356 15.695360
121.100648 -44.393900 21.567700 5.343550 17.039220
122.100633 -44.393900 21.567700 4.905943 17.039220
123.100505 -44.393900 21.567700 4.579376 17.039220
124.100355 -44.393900 21.567700 4.332846 17.039220

